Light-curve instabilities of Beta Lyrae observed by the BRITE satellites

Photometric instabilities of $\beta$ Lyr were observed in 2016 by two red-filter BRITE satellites over more than 10 revolutions of the binary, with $\sim$100-minute sampling. Analysis of the time series shows that flares or fading events take place typically 3 to 5 times per binary orbit. The amplitudes of the disturbances (relative to the mean light curve, in units of the maximum out-of-eclipse light-flux, f.u.) are characterized by a Gaussian distribution with $\sigma=0.0130\pm0.0004$ f.u. Most of the disturbances appear to be random, with a tendency to remain for one or a few orbital revolutions, sometimes changing from brightening to fading or the reverse. Phases just preceding the center of the deeper eclipse showed the most scatter while phases around secondary eclipse were the quietest. This implies that the invisible companion is the most likely source of the instabilities. Wavelet transform analysis showed domination of the variability scales at phase intervals $0.05-0.3$ (0.65--4 d), with the shorter (longer) scales dominating in numbers (variability power) in this range. The series can be well described as a stochastic Gaussian process with the signal at short timescales showing a slightly stronger correlation than red noise. The signal de-correlation timescale $\tau=(0.068\pm0.018)$ in phase or $(0.88\pm0.23)$~d appears to follow the same dependence on the accretor mass as that observed for AGN and QSO masses 5--9 orders of magnitude larger than the $\beta$~Lyr torus-hidden component.

==> tab_asc_avg.txt <==
 1590.4027   5.54554   0.73552   0.00178   12   1
 1590.4725   5.55094   0.74112   0.00262   16   1
 1590.5425   5.55634   0.74976   0.00288   13   1
 1590.6114   5.56166   0.76306   0.00140    9   1
 1590.6856   5.56740   0.76738   0.00418   11   1
 1590.7535   5.57264   0.78368   0.00378   12   1
 1590.8910   5.58327   0.82945   0.00229   14   1
 1590.9610   5.58868   0.83950   0.00321   12   1
 1591.0298   5.59399   0.85005   0.00415    8   1
 1591.1003   5.59944   0.86401   0.00204   13   1
 1591.1702   5.60484   0.86994   0.00235   16   1
 1592.4254   5.70182   0.97487   0.00178    9   1
 1592.4949   5.70719   0.97511   0.00330   14   1
 1592.5647   5.71258   0.98251   0.00218    9   1
 1592.6343   5.71795   0.99181   0.00343   14   1
 1592.7751   5.72883   0.98725   0.00309   14   1
 1592.8438   5.73415   1.00320   0.00217   14   1
 1592.9135   5.73953   1.00728   0.00130    9   1
 1592.9835   5.74494   1.01068   0.00259   17   1
 1593.0525   5.75026   1.01362   0.00195   11   1
 1593.1228   5.75569   1.01396   0.00368   19   1
 1593.4017   5.77725   1.01766   0.00361   14   1
 1593.4719   5.78267   1.00600   0.00255   13   1
 1593.5413   5.78803   1.00673   0.00147   11   1
 1593.6109   5.79341   1.00072   0.00208   14   1
 1593.6830   5.79898   0.97078   0.00401   10   1
 1593.7519   5.80430   0.97730   0.00285   16   1
 1593.8228   5.80978   0.97601   0.00197   12   1
 1593.8900   5.81497   0.97359   0.00217   12   1
 1593.9591   5.82031   0.96859   0.00361   12   1
 1594.0298   5.82577   0.96439   0.00314    8   1
 1594.0991   5.83112   0.95690   0.00186   13   1
 1594.1691   5.83653   0.95063   0.00359   14   1
 1594.3779   5.85267   0.93341   0.00264   12   1
 1594.4474   5.85804   0.91801   0.00118   11   1
 1594.5178   5.86348   0.90168   0.00092    8   1
 1594.5873   5.86885   0.88492   0.00211   17   1
 1594.6614   5.87457   0.86314   0.00205   14   1
 1594.7281   5.87973   0.85011   0.00277   14   1
 1594.7979   5.88512   0.82901   0.00580   13   1
 1594.8663   5.89040   0.82160   0.00288   14   1
 1594.9359   5.89578   0.81210   0.00297   13   1
 1595.0057   5.90117   0.79926   0.00147   14   1
 1595.0752   5.90654   0.77935   0.00248   12   1
 1595.1450   5.91193   0.75795   0.00356   15   1
 1595.4241   5.93350   0.65013   0.00226   12   1
 1595.4941   5.93890   0.62705   0.00159   14   1
 1595.5639   5.94430   0.59871   0.00281   15   1
 1595.6340   5.94972   0.56745   0.00147   11   1
 1595.7055   5.95524   0.54837   0.00304    9   1
 1595.7747   5.96058   0.54801   0.00188   23   1
 1595.8429   5.96585   0.53290   0.00251   27   1
 1595.9123   5.97121   0.51863   0.00207   24   1
 1595.9826   5.97665   0.51448   0.00093   19   1
 1596.0520   5.98201   0.50206   0.00214   26   1
 1596.1217   5.98739   0.49562   0.00170   26   1
 1596.4008   6.00896   0.48689   0.00182   22   1
 1596.4704   6.01434   0.48995   0.00163   23   1
 1596.5400   6.01971   0.49278   0.00212   25   1
 1596.6101   6.02513   0.49693   0.00170   23   1
 1596.6823   6.03070   0.49417   0.00165   21   1
 1596.7505   6.03598   0.49669   0.00210   23   1
 1596.8212   6.04144   0.50520   0.00167   26   1
 1596.8890   6.04668   0.51924   0.00190   23   1
 1596.9586   6.05205   0.53039   0.00170   23   1
 1597.0284   6.05744   0.55000   0.00114   23   1
 1597.0980   6.06282   0.57103   0.00217   25   1
 1597.1680   6.06823   0.59784   0.00207   22   1
 1598.4248   6.16533   0.92766   0.00182   38   1
 1598.4932   6.17062   0.93839   0.00235   28   1
 1598.5641   6.17610   0.94878   0.00190   35   1
 1598.6341   6.18150   0.96462   0.00192   34   1
 1598.7050   6.18698   0.96709   0.00181   37   1
 1598.7750   6.19238   0.97561   0.00260   38   1
 1598.8432   6.19766   0.98468   0.00179   37   1
 1598.9128   6.20303   0.98658   0.00228   38   1
 1598.9827   6.20843   0.99111   0.00217   37   1
 1599.0524   6.21382   0.99243   0.00210   39   1
 1599.1223   6.21922   0.99484   0.00246   37   1
 1599.4005   6.24072   1.00064   0.00140   34   1
 1599.4708   6.24615   1.00057   0.00252   38   1
 1599.5406   6.25154   0.99841   0.00197   39   1
 1599.6104   6.25693   0.99494   0.00188   37   1
 1599.6821   6.26247   0.98587   0.00220   37   1
 1599.7512   6.26781   0.98187   0.00134   39   1
 1599.8210   6.27320   0.97440   0.00183   36   1
 1599.8894   6.27849   0.97577   0.00209   38   1
 1599.9592   6.28388   0.97055   0.00236   37   1
 1600.0287   6.28925   0.96850   0.00228   38   1
 1600.0988   6.29466   0.96523   0.00185   38   1
 1600.1684   6.30004   0.96126   0.00256   39   1
 1600.4474   6.32159   0.94147   0.00252   35   1
 1600.5171   6.32698   0.93448   0.00144   39   1
 1600.5868   6.33236   0.92911   0.00221   39   1
 1600.7277   6.34325   0.91816   0.00212   38   1
 1600.7975   6.34864   0.90804   0.00221   39   1
 1600.8657   6.35391   0.91033   0.00223   39   1
 1600.9356   6.35932   0.90159   0.00190   38   1
 1601.0053   6.36470   0.88895   0.00213   38   1
 1601.0750   6.37008   0.88391   0.00194   40   1
 1601.1449   6.37549   0.87634   0.00125   38   1
 1601.4236   6.39702   0.84744   0.00224   36   1
 1601.4930   6.40238   0.83855   0.00216   20   1
 1601.5631   6.40780   0.83383   0.00212   34   1
 1601.6328   6.41318   0.82111   0.00152   37   1
 1601.7041   6.41869   0.81407   0.00175   38   1
 1601.7724   6.42397   0.80517   0.00168   37   1
 1601.8422   6.42936   0.79265   0.00198   39   1
 1601.9120   6.43475   0.78803   0.00223   38   1
 1601.9815   6.44012   0.77798   0.00118   35   1
 1602.0512   6.44551   0.76930   0.00217   39   1
 1602.1210   6.45090   0.75745   0.00185   38   1
 1602.3998   6.47244   0.72417   0.00171   36   1
 1602.4697   6.47784   0.71532   0.00220   35   1
 1602.5394   6.48323   0.70982   0.00206   35   1
 1602.6092   6.48862   0.70957   0.00184   36   1
 1602.6810   6.49416   0.70419   0.00201   33   1
 1602.7489   6.49941   0.70807   0.00185   39   1
 1602.8196   6.50487   0.70640   0.00156   35   1
 1602.8884   6.51019   0.71326   0.00194   38   1
 1602.9579   6.51556   0.71235   0.00189   36   1
 1603.0277   6.52095   0.71713   0.00250   40   1
 1603.0974   6.52633   0.72176   0.00143   32   1
 1603.1672   6.53173   0.73262   0.00179   39   1
 1603.4460   6.55327   0.76667   0.00204   39   1
 1603.5157   6.55866   0.77662   0.00226   35   1
 1603.5854   6.56404   0.78690   0.00171   34   1
 1603.6585   6.56969   0.79243   0.00111   33   1
 1603.7263   6.57492   0.80671   0.00187   35   1
 1603.7951   6.58024   0.82822   0.00103   31   1
 1603.8645   6.58560   0.84128   0.00217   39   1
 1603.9344   6.59100   0.84720   0.00151   37   1
 1604.0039   6.59637   0.86173   0.00168   38   1
 1604.0736   6.60175   0.86852   0.00150   36   1
 1604.1435   6.60716   0.87705   0.00132   35   1
 1604.4225   6.62871   0.89987   0.00186   39   1
 1604.4922   6.63410   0.89978   0.00152   35   1
 1604.5619   6.63949   0.90304   0.00190   39   1
 1604.6317   6.64488   0.90480   0.00172   39   1
 1604.7027   6.65036   0.91170   0.00196   37   1
 1604.7712   6.65565   0.91894   0.00196   39   1
 1604.8409   6.66104   0.92285   0.00171   37   1
 1604.9103   6.66640   0.92889   0.00151   37   1
 1604.9803   6.67181   0.93555   0.00168   36   1
 1605.0491   6.67712   0.94520   0.00141   27   1
 1605.1197   6.68258   0.94564   0.00161   37   1
 1605.3988   6.70415   0.97520   0.00223   39   1
 1605.4686   6.70953   0.97477   0.00205   39   1
 1605.5384   6.71493   0.98388   0.00201   38   1
 1605.6081   6.72032   0.98686   0.00146   37   1
 1605.6798   6.72585   0.98740   0.00186   38   1
 1605.7476   6.73109   0.99033   0.00202   38   1
 1605.8187   6.73659   0.99361   0.00164   38   1
 1605.8870   6.74186   0.99813   0.00175   38   1
 1605.9566   6.74723   0.99836   0.00212   38   1
 1606.0264   6.75263   1.00226   0.00233   38   1
 1606.0967   6.75806   0.99901   0.00179   35   1
 1606.1660   6.76341   0.99651   0.00156   40   1
 1607.4211   6.86038   0.90904   0.00267   36   1
 1607.4909   6.86578   0.89996   0.00157   35   1
 1607.5606   6.87117   0.87828   0.00228   39   1
 1607.6305   6.87656   0.86433   0.00160   40   1
 1607.7016   6.88206   0.84332   0.00163   38   1
 1608.3974   6.93582   0.66107   0.00234   38   1
 1608.4673   6.94121   0.62667   0.00207   37   1
 1608.5371   6.94660   0.58624   0.00222   37   1
 1608.6067   6.95199   0.55069   0.00226   37   1
 1608.6780   6.95749   0.51839   0.00170   38   1
 1608.7463   6.96277   0.49746   0.00184   40   1
 1608.8161   6.96816   0.47642   0.00225   39   1
 1608.8858   6.97354   0.46951   0.00253   39   1
 1608.9555   6.97893   0.46884   0.00160   39   1
 1609.0253   6.98432   0.47180   0.00208   39   1
 1609.0950   6.98971   0.46806   0.00161   37   1
 1609.1647   6.99510   0.46939   0.00153   39   1
 1609.4439   7.01667   0.46531   0.00152   35   1
 1609.5135   7.02205   0.47007   0.00136   37   1
 1609.5831   7.02743   0.47126   0.00184   39   1
 1609.6557   7.03303   0.47452   0.00175   38   1
 1609.7225   7.03820   0.48320   0.00166   37   1
 1609.7925   7.04360   0.50517   0.00176   38   1
 1609.8599   7.04881   0.53387   0.00295   21   1
 1609.9318   7.05436   0.55433   0.00200   37   1
 1610.0016   7.05976   0.58292   0.00180   40   1
 1610.0713   7.06514   0.60645   0.00206   40   1
 1610.1413   7.07054   0.63055   0.00225   37   1
 1610.5596   7.10287   0.77264   0.00198   37   1
 1610.6293   7.10825   0.78720   0.00244   36   1
 1610.9083   7.12981   0.84808   0.00133   38   1
 1612.4423   7.24832   1.02623   0.00204   36   1
 1612.5123   7.25373   1.03572   0.00236   39   1
 1612.5818   7.25910   1.02287   0.00184   35   1
 1612.6528   7.26459   1.01521   0.00181   26   1
 1612.7213   7.26988   1.01977   0.00231   37   1
 1612.7909   7.27526   1.01424   0.00234   36   1
 1612.8609   7.28067   1.00616   0.00192   39   1
 1612.9305   7.28604   0.99601   0.00165   38   1
 1613.0005   7.29145   0.99244   0.00201   38   1
 1613.0701   7.29683   0.98753   0.00233   40   1
 1613.1397   7.30221   0.98560   0.00206   37   1
 1613.4187   7.32376   0.96097   0.00240   38   1
 1613.4884   7.32915   0.95434   0.00250   37   1
 1613.5584   7.33455   0.94558   0.00142   38   1
 1613.6281   7.33994   0.94029   0.00137   36   1
 1613.6977   7.34532   0.93281   0.00118   39   1
 1613.7673   7.35069   0.92827   0.00164   38   1
 1613.8373   7.35610   0.92154   0.00142   35   1
 1613.9069   7.36148   0.91427   0.00176   38   1
 1613.9768   7.36688   0.90543   0.00237   36   1
 1614.0464   7.37226   0.89972   0.00192   39   1
 1614.1161   7.37764   0.88951   0.00218   39   1
 1614.1857   7.38302   0.87594   0.00180   35   1
 1614.3949   7.39918   0.85509   0.00170   36   1
 1614.4647   7.40458   0.84585   0.00189   39   1
 1614.5345   7.40997   0.83623   0.00162   38   1
 1614.6041   7.41535   0.82335   0.00224   37   1
 1614.6753   7.42085   0.81723   0.00172   39   1
 1614.7436   7.42612   0.81235   0.00178   34   1
 1614.8135   7.43152   0.80883   0.00220   39   1
 1614.8833   7.43692   0.79488   0.00180   36   1
 1614.9530   7.44230   0.77546   0.00180   37   1
 1615.0231   7.44771   0.76525   0.00194   37   1
 1615.0924   7.45307   0.75413   0.00132   31   1
 1615.1623   7.45847   0.73545   0.00179   38   1
 1615.4412   7.48002   0.70314   0.00168   39   1
 1615.5114   7.48544   0.69375   0.00194   32   1
 1615.5806   7.49079   0.69980   0.00235   39   1
 1615.7200   7.50156   0.69669   0.00131   36   1
 1615.7897   7.50694   0.69860   0.00166   34   1
 1615.8596   7.51234   0.69498   0.00208   40   1
 1615.9293   7.51773   0.69614   0.00195   37   1
 1615.9990   7.52312   0.70521   0.00195   39   1
 1616.0690   7.52852   0.71458   0.00206   37   1
 1616.1387   7.53390   0.71450   0.00183   37   1
 1616.4176   7.55545   0.75870   0.00155   36   1
 1616.4872   7.56084   0.77670   0.00147   32   1
 1616.5570   7.56623   0.79392   0.00139   37   1
 1616.6266   7.57160   0.81053   0.00169   39   1
 1616.6964   7.57700   0.82462   0.00195   34   1
 1616.7661   7.58238   0.84014   0.00167   36   1
 1616.8359   7.58777   0.85300   0.00194   40   1
 1616.9056   7.59316   0.85449   0.00141   37   1
 1616.9753   7.59855   0.86355   0.00158   31   1
 1617.0436   7.60382   0.88221   0.00228   25   1
 1617.1148   7.60932   0.88580   0.00230   40   1
 1617.1846   7.61471   0.89628   0.00197   39   1
 1617.3936   7.63086   0.91687   0.00158   38   1
 1617.4645   7.63634   0.92185   0.00117   28   1
 1617.5334   7.64166   0.92820   0.00231   38   1
 1617.6030   7.64704   0.92771   0.00192   35   1
 1617.6740   7.65253   0.93398   0.00201   37   1
 1617.7424   7.65781   0.94380   0.00227   37   1
 1617.8122   7.66320   0.95576   0.00262   38   1
 1617.8819   7.66859   0.96143   0.00187   38   1
 1617.9517   7.67398   0.96712   0.00204   40   1
 1618.0217   7.67939   0.96543   0.00145   35   1
 1618.0912   7.68475   0.97365   0.00276   40   1
 1618.1608   7.69014   0.98217   0.00201   38   1
 1618.4400   7.71170   1.00431   0.00214   36   1
 1618.5097   7.71709   0.99936   0.00198   38   1
 1618.5793   7.72247   0.99822   0.00215   38   1
 1618.6517   7.72807   0.99824   0.00182   39   1
 1618.7190   7.73326   1.00630   0.00195   35   1
 1618.7884   7.73862   1.00639   0.00218   37   1
 1618.8585   7.74404   1.00204   0.00200   38   1
 1618.9280   7.74941   1.00750   0.00151   38   1
 1618.9977   7.75479   1.00550   0.00213   38   1
 1619.0676   7.76020   1.00218   0.00179   22   1
 1619.1368   7.76554   1.00471   0.00174   36   1
 1619.4160   7.78711   1.00262   0.00177   35   1
 1619.4858   7.79250   0.99801   0.00177   39   1
 1619.5556   7.79790   0.99969   0.00155   38   1
 1619.6250   7.80326   0.99760   0.00156   35   1
 1619.6951   7.80868   1.00036   0.00201   39   1
 1619.7648   7.81406   0.99461   0.00213   38   1
 1619.8347   7.81946   0.98891   0.00202   37   1
 1619.9044   7.82485   0.98448   0.00194   38   1
 1619.9741   7.83023   0.96922   0.00120   32   1
 1620.0437   7.83561   0.96155   0.00180   39   1
 1620.1135   7.84100   0.95395   0.00182   40   1
 1620.1831   7.84638   0.94879   0.00214   37   1
 1620.3924   7.86255   0.91546   0.00159   40   1
 1620.4624   7.86796   0.90656   0.00154   36   1
 1620.5320   7.87333   0.89538   0.00204   39   1
 1620.6728   7.88421   0.86609   0.00176   39   1
 1620.7411   7.88949   0.85925   0.00205   40   1
 1620.8108   7.89487   0.83824   0.00215   38   1
 1620.8805   7.90026   0.82347   0.00202   37   1
 1620.9503   7.90565   0.79709   0.00184   33   1
 1621.0199   7.91103   0.77304   0.00190   36   1
 1621.0911   7.91653   0.74135   0.00289   25   1
 1621.1594   7.92181   0.72573   0.00216   38   1
 1621.4384   7.94336   0.59905   0.00155   36   1
 1621.5081   7.94875   0.56822   0.00173   34   1
 1621.5786   7.95419   0.54322   0.00177   32   1
 1621.6498   7.95970   0.51830   0.00220   39   1
 1621.7173   7.96491   0.50745   0.00224   37   1
 1621.7874   7.97033   0.50121   0.00200   36   1
 1621.8568   7.97569   0.49436   0.00182   37   1
 1621.9267   7.98109   0.49732   0.00166   38   1
 1621.9965   7.98648   0.49380   0.00130   38   1
 1622.0661   7.99186   0.49171   0.00185   39   1
 1622.1368   7.99732   0.49597   0.00160   32   1
 1622.4149   8.01880   0.48680   0.00202   38   1
 1622.4845   8.02419   0.49173   0.00185   40   1
 1622.5541   8.02956   0.49530   0.00123   33   1
 1622.6240   8.03496   0.50529   0.00230   38   1
 1622.6939   8.04037   0.51480   0.00238   37   1
 1622.7635   8.04574   0.52950   0.00222   40   1
 1622.8331   8.05112   0.55383   0.00226   39   1
 1622.9029   8.05651   0.58111   0.00174   40   1
 1622.9727   8.06190   0.60151   0.00216   38   1
 1623.0425   8.06730   0.62652   0.00175   36   1
 1623.1123   8.07269   0.65558   0.00246   41   1
 1623.1821   8.07808   0.68058   0.00193   37   1
 1624.5765   8.18581   0.93830   0.00189   39   1
 1624.6492   8.19143   0.93945   0.00388   20   1
 1624.7163   8.19662   0.95991   0.00152   32   1
 1624.7858   8.20199   0.96298   0.00234   39   1
 1624.8563   8.20743   0.96283   0.00282   30   1
 1624.9260   8.21281   0.97492   0.00235   25   1
 1624.9971   8.21830   0.98172   0.00288   20   1
 1625.0660   8.22363   0.97685   0.00503   22   1
 1627.8541   8.43904   0.77938   0.00282   38   1
 1627.9212   8.44422   0.75251   0.00221   16   1
 1627.9938   8.44983   0.75215   0.00170   38   1
 1628.0633   8.45520   0.74202   0.00141   36   1
 1628.1334   8.46062   0.72752   0.00211   37   1
 1628.4120   8.48214   0.69286   0.00228   40   1
 1628.4818   8.48754   0.68687   0.00165   39   1
 1628.5516   8.49293   0.68567   0.00162   39   1
 1628.6213   8.49831   0.68227   0.00169   40   1
 1628.6909   8.50370   0.68520   0.00194   40   1
 1628.7606   8.50908   0.68988   0.00138   38   1
 1628.8304   8.51447   0.69574   0.00202   38   1
 1628.9000   8.51985   0.69733   0.00202   39   1
 1628.9703   8.52528   0.69728   0.00249   36   1
 1629.0397   8.53064   0.70329   0.00183   38   1
 1629.1093   8.53602   0.71066   0.00164   40   1
 1629.1789   8.54140   0.72301   0.00222   38   1
 1629.3873   8.55750   0.75869   0.00168   36   1
 1629.4581   8.56297   0.77062   0.00176   37   1
 1629.5277   8.56834   0.77817   0.00163   39   1
 1629.5974   8.57373   0.78903   0.00173   39   1
 1629.6693   8.57928   0.80128   0.00169   37   1
 1629.7370   8.58452   0.81308   0.00155   36   1
 1629.8066   8.58989   0.83025   0.00150   37   1
 1629.8764   8.59528   0.83266   0.00197   39   1
 1630.7823   8.66528   0.93848   0.00328   33   1
 1630.8527   8.67071   0.95001   0.00203   39   1
 1630.9230   8.67614   0.94050   0.00252   30   1
 1630.9923   8.68149   0.94658   0.00209   38   1
 1631.0620   8.68688   0.94412   0.00200   35   1
 1631.1317   8.69227   0.95625   0.00172   39   1
 1631.5500   8.72459   0.99094   0.00253   40   1
 1632.8054   8.82158   0.98083   0.00330   37   1
 1632.8751   8.82697   0.97651   0.00152   37   1
 1632.9449   8.83236   0.96400   0.00207   36   1
 1633.0146   8.83774   0.95043   0.00134   38   1
 1633.0842   8.84312   0.94556   0.00178   40   1
 1633.1544   8.84854   0.94037   0.00131   34   1
 1633.4315   8.86995   0.91391   0.00201   40   1
 1633.5026   8.87545   0.90276   0.00215   38   1
 1633.5724   8.88083   0.89481   0.00193   38   1
 1633.6420   8.88621   0.87559   0.00182   39   1
 1633.7121   8.89163   0.85356   0.00161   36   1
 1633.7815   8.89699   0.84267   0.00164   34   1
 1633.8512   8.90238   0.81421   0.00170   38   1
 1633.9212   8.90778   0.79448   0.00171   37   1
 1633.9906   8.91315   0.76970   0.00127   37   1
 1634.0604   8.91854   0.74179   0.00143   39   1
 1634.1302   8.92394   0.71491   0.00174   38   1
 1634.4077   8.94537   0.59728   0.00100   33   1
 1634.4790   8.95088   0.56772   0.00160   40   1
 1634.5486   8.95626   0.54583   0.00165   38   1
 1634.6183   8.96164   0.52123   0.00185   38   1
 1634.6881   8.96704   0.51148   0.00153   38   1
 1634.7578   8.97242   0.50505   0.00159   40   1
 1634.8275   8.97781   0.50423   0.00165   38   1
 1634.8973   8.98320   0.49868   0.00163   40   1
 1634.9673   8.98860   0.49655   0.00188   35   1
 1635.0368   8.99398   0.49287   0.00187   40   1
 1635.1064   8.99935   0.49354   0.00145   39   1
 1635.1764   9.00476   0.49406   0.00133   36   1
 1635.3838   9.02079   0.49186   0.00193   36   1
 1635.4551   9.02630   0.49016   0.00138   35   1
 1635.5248   9.03168   0.49820   0.00197   38   1
 1635.5945   9.03707   0.50593   0.00176   38   1
 1635.6658   9.04257   0.52005   0.00162   40   1
 1635.7340   9.04784   0.53949   0.00169   39   1
 1635.8038   9.05324   0.56035   0.00203   40   1
 1635.8735   9.05862   0.58438   0.00190   39   1
 1635.9432   9.06401   0.60650   0.00242   38   1
 1636.0130   9.06940   0.63031   0.00172   40   1
 1636.0828   9.07479   0.65521   0.00188   40   1
 1636.1526   9.08019   0.67954   0.00182   39   1
 1636.4303   9.10164   0.74755   0.00122   36   1
 1636.5038   9.10731   0.77049   0.00205   13   1
 1636.5709   9.11250   0.78399   0.00165   40   1
 1636.6407   9.11789   0.79763   0.00163   39   1
 1636.7104   9.12328   0.80773   0.00169   37   1
 1636.7810   9.12874   0.82622   0.00265   25   1
 1636.8498   9.13405   0.83503   0.00192   39   1
 1636.9196   9.13944   0.85070   0.00224   40   1
 1636.9895   9.14484   0.85674   0.00143   38   1
 1637.0589   9.15021   0.86198   0.00206   37   1
 1637.1287   9.15560   0.87585   0.00179   39   1
 1637.4063   9.17705   0.92376   0.00145   40   1
 1637.4774   9.18254   0.93430   0.00129   35   1
 1637.5472   9.18793   0.94617   0.00186   39   1
 1637.6171   9.19333   0.95543   0.00143   36   1
 1637.6866   9.19870   0.96152   0.00185   40   1
 1637.7565   9.20410   0.96550   0.00215   38   1
 1637.8262   9.20948   0.98203   0.00183   39   1
 1637.8960   9.21488   0.98165   0.00161   38   1
 1637.9657   9.22026   0.98352   0.00234   39   1
 1638.0353   9.22564   0.98260   0.00179   35   1
 1638.1050   9.23103   0.98436   0.00204   39   1
 1638.1748   9.23642   0.98230   0.00253   40   1
 1638.3826   9.25247   0.97566   0.00218   40   1
 1638.4521   9.25784   0.97403   0.00167   36   1
 1638.5238   9.26338   0.97487   0.00170   37   1
 1638.5929   9.26872   0.97841   0.00146   33   1
 1638.6629   9.27413   0.97612   0.00167   39   1
 1638.7328   9.27953   0.98112   0.00148   36   1
 1638.8024   9.28491   0.97772   0.00168   37   1
 1638.8722   9.29030   0.97156   0.00209   38   1
 1638.9417   9.29567   0.96983   0.00117   35   1
 1639.0117   9.30108   0.96010   0.00180   38   1
 1639.0813   9.30646   0.96118   0.00195   38   1
 1639.1510   9.31184   0.95742   0.00198   40   1
 1640.4761   9.41421   0.82314   0.00190   39   1
 1640.5457   9.41960   0.82009   0.00153   38   1
 1640.6153   9.42497   0.80739   0.00185   39   1
 1640.6852   9.43037   0.79539   0.00234   39   1
 1640.7545   9.43573   0.78041   0.00197   34   1
 1640.8243   9.44112   0.77154   0.00172   36   1
 1640.8944   9.44654   0.76417   0.00154   39   1
 1640.9639   9.45190   0.75316   0.00191   38   1
 1641.0340   9.45732   0.74540   0.00134   34   1
 1641.1037   9.46270   0.73890   0.00177   41   1
 1641.1733   9.46808   0.72736   0.00158   37   1
 1641.6614   9.50580   0.68793   0.00195   40   1
 1641.7312   9.51118   0.69640   0.00189   40   1
 1641.8009   9.51657   0.69660   0.00205   40   1
 1641.8706   9.52196   0.70178   0.00216   40   1
 1641.9404   9.52735   0.70406   0.00190   39   1
 1642.0108   9.53279   0.71137   0.00230   32   1
 1642.0799   9.53812   0.71376   0.00214   39   1
 1642.1498   9.54353   0.72264   0.00216   38   1
 1642.4272   9.56496   0.75299   0.00202   37   1
 1642.4982   9.57044   0.76613   0.00178   39   1
 1642.5657   9.57566   0.78669   0.00210   20   1
 1642.6376   9.58121   0.80121   0.00193   37   1
 1642.7072   9.58660   0.81285   0.00152   35   1
 1642.7771   9.59199   0.83082   0.00196   39   1
 1642.8467   9.59737   0.84596   0.00210   38   1
 1642.9166   9.60277   0.84980   0.00152   35   1
 1642.9862   9.60815   0.86026   0.00203   39   1
 1643.0560   9.61354   0.86755   0.00228   38   1
 1643.1260   9.61895   0.88233   0.00187   38   1
 1643.4033   9.64037   0.90116   0.00172   37   1
 1643.4748   9.64589   0.91266   0.00231   37   1
 1643.5443   9.65126   0.92126   0.00188   38   1
 1643.6138   9.65664   0.92863   0.00187   39   1
 1643.6836   9.66203   0.93876   0.00183   38   1
 1643.7533   9.66742   0.94217   0.00193   39   1
 1643.8232   9.67282   0.95110   0.00221   39   1
 1643.8928   9.67819   0.96244   0.00253   39   1
 1644.0323   9.68897   0.96121   0.00242   38   1
 1644.1020   9.69436   0.97765   0.00236   37   1
 1644.1716   9.69973   0.98363   0.00225   38   1
 1644.4490   9.72116   0.98745   0.00279   34   1
 1644.5198   9.72664   0.98265   0.00340   36   1
 1644.5902   9.73207   0.98873   0.00225   40   1
 1644.6599   9.73746   0.99112   0.00173   39   1
 1644.7296   9.74285   0.98802   0.00260   40   1
 1644.7993   9.74823   0.99041   0.00208   39   1
 1644.8694   9.75364   0.98751   0.00035   36   1
 1520.1052   0.11435   0.82455   0.00174   29   2
 1520.1739   0.11966   0.85083   0.00147   26   2
 1520.2424   0.12495   0.86433   0.00097   24   2
 1520.3104   0.13020   0.87418   0.00134   28   2
 1520.3787   0.13548   0.88913   0.00141   28   2
 1520.4471   0.14077   0.90910   0.00105   25   2
 1520.5149   0.14600   0.91767   0.00132   27   2
 1520.5837   0.15132   0.93389   0.00128   27   2
 1520.6517   0.15658   0.94966   0.00151   30   2
 1520.7199   0.16184   0.96095   0.00146   27   2
 1520.7883   0.16713   0.96605   0.00216   28   2
 1520.8562   0.17237   0.97094   0.00236   29   2
 1521.6763   0.23574   1.01551   0.00196   22   2
 1521.7442   0.24098   1.01704   0.00165   29   2
 1521.8127   0.24628   1.01242   0.00121   27   2
 1521.8806   0.25152   1.00103   0.00130   27   2
 1521.9490   0.25680   0.99759   0.00144   27   2
 1522.0172   0.26208   1.00524   0.00090   28   2
 1522.0852   0.26733   0.99691   0.00181   28   2
 1522.1537   0.27262   0.99268   0.00178   30   2
 1522.2216   0.27787   0.99420   0.00190   30   2
 1522.2900   0.28315   0.99546   0.00128   28   2
 1522.3585   0.28845   0.99353   0.00124   27   2
 1522.4268   0.29372   0.98728   0.00147   27   2
 1522.4949   0.29898   0.98567   0.00074   22   2
 1522.5630   0.30425   0.97426   0.00141   29   2
 1522.6313   0.30952   0.96567   0.00124   30   2
 1522.6997   0.31480   0.96611   0.00157   30   2
 1522.7681   0.32009   0.96750   0.00113   29   2
 1522.8361   0.32534   0.96093   0.00120   27   2
 1522.9046   0.33063   0.95851   0.00122   27   2
 1522.9726   0.33589   0.95309   0.00162   30   2
 1523.0411   0.34118   0.94638   0.00120   28   2
 1523.1094   0.34646   0.93730   0.00152   29   2
 1523.1773   0.35170   0.93411   0.00081   27   2
 1523.2459   0.35700   0.92870   0.00111   26   2
 1523.3140   0.36227   0.92032   0.00111   29   2
 1523.3824   0.36755   0.91451   0.00122   28   2
 1523.4508   0.37283   0.90786   0.00138   29   2
 1523.5186   0.37807   0.90145   0.00146   29   2
 1523.5869   0.38335   0.89399   0.00110   28   2
 1523.6553   0.38864   0.88926   0.00118   29   2
 1523.7238   0.39392   0.88908   0.00112   28   2
 1523.7919   0.39919   0.88321   0.00065   27   2
 1523.8599   0.40444   0.87448   0.00124   30   2
 1523.9283   0.40973   0.86765   0.00116   27   2
 1523.9958   0.41494   0.86469   0.00248   12   2
 1524.0651   0.42029   0.84116   0.00151   29   2
 1524.1334   0.42557   0.83401   0.00124   29   2
 1524.2014   0.43082   0.82530   0.00077   27   2
 1524.2696   0.43609   0.81547   0.00107   28   2
 1524.3379   0.44137   0.80481   0.00099   30   2
 1524.4061   0.44664   0.79071   0.00095   28   2
 1524.4746   0.45194   0.78091   0.00118   30   2
 1524.5429   0.45721   0.76622   0.00103   27   2
 1524.6109   0.46246   0.75370   0.00115   30   2
 1524.6794   0.46776   0.74407   0.00084   28   2
 1524.7477   0.47303   0.73078   0.00100   29   2
 1524.8155   0.47827   0.72179   0.00099   28   2
 1524.8838   0.48355   0.71844   0.00100   30   2
 1524.9521   0.48883   0.71515   0.00097   27   2
 1525.0207   0.49412   0.71265   0.00104   29   2
 1525.0890   0.49940   0.70915   0.00089   29   2
 1525.1571   0.50466   0.70670   0.00108   26   2
 1525.2252   0.50992   0.70691   0.00142   30   2
 1525.2935   0.51520   0.70998   0.00116   29   2
 1525.3619   0.52049   0.71559   0.00114   29   2
 1525.4302   0.52577   0.71885   0.00109   30   2
 1525.4981   0.53101   0.72199   0.00111   30   2
 1525.5665   0.53629   0.73288   0.00148   30   2
 1525.6348   0.54157   0.74517   0.00121   30   2
 1525.7032   0.54685   0.76046   0.00135   30   2
 1525.7715   0.55213   0.77281   0.00102   29   2
 1525.8395   0.55739   0.78527   0.00071   28   2
 1525.9078   0.56266   0.79373   0.00093   29   2
 1525.9762   0.56794   0.80540   0.00082   29   2
 1526.0446   0.57323   0.82245   0.00078   28   2
 1526.1131   0.57852   0.83702   0.00112   28   2
 1526.1807   0.58375   0.85319   0.00130   29   2
 1526.2492   0.58904   0.86466   0.00107   29   2
 1526.3175   0.59431   0.87902   0.00140   30   2
 1526.3858   0.59959   0.88730   0.00110   29   2
 1526.4543   0.60488   0.88911   0.00059   25   2
 1526.5221   0.61012   0.89535   0.00128   30   2
 1526.5905   0.61540   0.89418   0.00155   30   2
 1526.6588   0.62069   0.90321   0.00150   30   2
 1526.7271   0.62596   0.90943   0.00112   28   2
 1526.7957   0.63126   0.91824   0.00107   28   2
 1526.8634   0.63649   0.92451   0.00092   28   2
 1526.9322   0.64181   0.92763   0.00092   25   2
 1527.0002   0.64706   0.93175   0.00062   24   2
 1527.0686   0.65235   0.93584   0.00133   29   2
 1527.1370   0.65763   0.94259   0.00097   29   2
 1527.2047   0.66286   0.94606   0.00131   30   2
 1527.2732   0.66815   0.94845   0.00133   29   2
 1527.3416   0.67344   0.95994   0.00130   27   2
 1527.4098   0.67871   0.96625   0.00144   29   2
 1527.4782   0.68399   0.97037   0.00133   29   2
 1527.7511   0.70508   0.98162   0.00119   30   2
 1527.8195   0.71036   0.98331   0.00094   29   2
 1527.8875   0.71561   0.98818   0.00130   29   2
 1527.9558   0.72089   0.98709   0.00142   28   2
 1528.0241   0.72617   0.99114   0.00131   30   2
 1528.0925   0.73145   0.99273   0.00156   28   2
 1528.1608   0.73673   0.99754   0.00104   30   2
 1528.2287   0.74198   0.99773   0.00151   30   2
 1528.2971   0.74726   0.99185   0.00147   30   2
 1528.3653   0.75253   0.99502   0.00186   27   2
 1528.4338   0.75782   0.99555   0.00119   30   2
 1528.5017   0.76307   0.99353   0.00163   27   2
 1528.5700   0.76835   0.98954   0.00175   30   2
 1528.6385   0.77364   0.99054   0.00084   26   2
 1528.7069   0.77892   0.99502   0.00101   27   2
 1528.7750   0.78418   0.99591   0.00159   29   2
 1529.2527   0.82109   0.99053   0.00168   30   2
 1529.3210   0.82637   0.97953   0.00133   30   2
 1529.3894   0.83165   0.96791   0.00192   30   2
 1529.4578   0.83693   0.95773   0.00143   30   2
 1529.5256   0.84218   0.94321   0.00154   30   2
 1529.5939   0.84745   0.94291   0.00187   27   2
 1529.6624   0.85274   0.93462   0.00185   30   2
 1529.7306   0.85802   0.92365   0.00136   29   2
 1529.7991   0.86330   0.91534   0.00120   30   2
 1529.8671   0.86856   0.90515   0.00142   29   2
 1529.9353   0.87383   0.90171   0.00143   29   2
 1530.0037   0.87911   0.89285   0.00158   30   2
 1530.0720   0.88439   0.88177   0.00134   30   2
 1530.1401   0.88965   0.87620   0.00098   26   2
 1530.2083   0.89492   0.87030   0.00150   30   2
 1530.2760   0.90015   0.85924   0.00132   22   2
 1530.3451   0.90549   0.84440   0.00132   27   2
 1530.4135   0.91077   0.82413   0.00107   29   2
 1530.4813   0.91601   0.80061   0.00137   29   2
 1530.5494   0.92127   0.77947   0.00099   28   2
 1530.6180   0.92657   0.74790   0.00214   30   2
 1530.6864   0.93186   0.72561   0.00067   28   2
 1530.7547   0.93713   0.69858   0.00113   30   2
 1530.8226   0.94238   0.67817   0.00098   30   2
 1530.8909   0.94766   0.65838   0.00089   26   2
 1530.9590   0.95291   0.63885   0.00111   27   2
 1531.0285   0.95829   0.60616   0.00128   21   2
 1531.0960   0.96350   0.58933   0.00234   30   2
 1531.1633   0.96871   0.57687   0.00123   25   2
 1531.2322   0.97403   0.56041   0.00254   30   2
 1531.3006   0.97931   0.55355   0.00211   29   2
 1531.3690   0.98459   0.54821   0.00204   30   2
 1531.4369   0.98984   0.55022   0.00219   28   2
 1531.5052   0.99512   0.55381   0.00085   30   2
 1531.5735   1.00039   0.54604   0.00185   29   2
 1531.6418   1.00567   0.55065   0.00143   28   2
 1531.7102   1.01095   0.55013   0.00105   29   2
 1531.7782   1.01621   0.54928   0.00084   29   2
 1531.8460   1.02145   0.55296   0.00097   25   2
 1531.9149   1.02677   0.54424   0.00255   30   2
 1531.9832   1.03205   0.53976   0.00247   28   2
 1532.0537   1.03750   0.53684   0.00074    9   2
 1532.1196   1.04259   0.54291   0.00186   29   2
 1532.1879   1.04786   0.56179   0.00177   30   2
 1532.2562   1.05314   0.57850   0.00179   30   2
 1532.3246   1.05842   0.60405   0.00151   30   2
 1532.3929   1.06370   0.63185   0.00124   30   2
 1532.4608   1.06895   0.66110   0.00172   29   2
 1532.5292   1.07423   0.68610   0.00140   29   2
 1532.5975   1.07951   0.71895   0.00163   30   2
 1532.6658   1.08478   0.74497   0.00215   29   2
 1532.7347   1.09011   0.77377   0.00248   25   2
 1532.8020   1.09531   0.79352   0.00199   28   2
 1532.8704   1.10059   0.81251   0.00140   27   2
 1532.9389   1.10588   0.83196   0.00182   30   2
 1533.0072   1.11116   0.84901   0.00173   30   2
 1533.0756   1.11645   0.86874   0.00203   30   2
 1533.1434   1.12169   0.89171   0.00148   26   2
 1533.6914   1.16402   0.93331   0.00299   12   2
 1533.7575   1.16913   0.96800   0.00120   27   2
 1533.8262   1.17444   0.97671   0.00266   28   2
 1533.8945   1.17971   0.98097   0.00236   30   2
 1533.9628   1.18499   0.98766   0.00106   25   2
 1534.0311   1.19027   0.99412   0.00149   27   2
 1534.0990   1.19551   1.00587   0.00214   28   2
 1534.1672   1.20078   1.01048   0.00174   25   2
 1534.2356   1.20607   1.00799   0.00221   26   2
 1534.3047   1.21141   1.01587   0.00299   24   2
 1534.3719   1.21660   1.01985   0.00244   27   2
 1534.4404   1.22189   1.02331   0.00162   28   2
 1534.5086   1.22716   1.02356   0.00224   27   2
 1534.5771   1.23245   1.01877   0.00262   30   2
 1534.6454   1.23773   1.02770   0.00227   24   2
 1534.7133   1.24298   1.02134   0.00192   30   2
 1534.7819   1.24828   1.01412   0.00178   24   2
 1534.8501   1.25354   1.01921   0.00185   30   2
 1534.9177   1.25876   1.01276   0.00193   21   2
 1534.9863   1.26407   1.01167   0.00235   30   2
 1535.0547   1.26935   1.01123   0.00190   29   2
 1535.1229   1.27462   1.00960   0.00210   28   2
 1535.1913   1.27991   1.01744   0.00253   29   2
 1535.2598   1.28520   1.01155   0.00288   27   2
 1535.3278   1.29045   1.01432   0.00257   27   2
 1535.3960   1.29572   1.00736   0.00272   26   2
 1535.4645   1.30101   0.99603   0.00150   27   2
 1535.5327   1.30628   0.99405   0.00258   30   2
 1535.6011   1.31156   0.99261   0.00171   30   2
 1535.6690   1.31682   0.98391   0.00165   27   2
 1535.7373   1.32209   0.97393   0.00236   30   2
 1535.8055   1.32736   0.96718   0.00160   28   2
 1535.8744   1.33268   0.97552   0.00246   21   2
 1535.9424   1.33794   0.96485   0.00243   25   2
 1536.0103   1.34318   0.95582   0.00225   28   2
 1536.0785   1.34845   0.94207   0.00172   27   2
 1536.1470   1.35374   0.93507   0.00183   28   2
 1536.2157   1.35905   0.92502   0.00242   25   2
 1536.2835   1.36429   0.92507   0.00173   28   2
 1536.3514   1.36953   0.92388   0.00216   27   2
 1536.4200   1.37483   0.91186   0.00259   27   2
 1536.4881   1.38010   0.90625   0.00236   26   2
 1536.5567   1.38539   0.89912   0.00190   28   2
 1536.6244   1.39063   0.89099   0.00189   28   2
 1536.6926   1.39590   0.88619   0.00209   27   2
 1536.7613   1.40120   0.87732   0.00206   30   2
 1536.8296   1.40648   0.87171   0.00191   30   2
 1536.8979   1.41176   0.85865   0.00225   28   2
 1536.9659   1.41701   0.85993   0.00208   28   2
 1537.0342   1.42229   0.85224   0.00209   25   2
 1537.1026   1.42757   0.82933   0.00184   26   2
 1537.1709   1.43285   0.81888   0.00169   28   2
 1537.2386   1.43808   0.81907   0.00187   28   2
 1537.3075   1.44340   0.80606   0.00271   26   2
 1537.3756   1.44866   0.79973   0.00199   30   2
 1537.4439   1.45394   0.78580   0.00192   25   2
 1537.5128   1.45926   0.77781   0.00267   21   2
 1537.5803   1.46448   0.76452   0.00233   26   2
 1537.6485   1.46975   0.74076   0.00183   30   2
 1537.7169   1.47503   0.74344   0.00167   30   2
 1537.8529   1.48554   0.72799   0.00180   25   2
 1537.9215   1.49084   0.71905   0.00148   30   2
 1537.9898   1.49612   0.72062   0.00181   30   2
 1538.0581   1.50140   0.71754   0.00129   27   2
 1538.6734   1.54893   0.73459   0.00211   20   2
 1538.7424   1.55426   0.77456   0.00246   12   2
 1538.8092   1.55943   0.78690   0.00138   25   2
 1538.8776   1.56471   0.78391   0.00141   22   2
 1538.9465   1.57003   0.80124   0.00212   18   2
 1539.0138   1.57523   0.82859   0.00190   28   2
 1539.0820   1.58050   0.83030   0.00146   22   2
 1539.1500   1.58575   0.85235   0.00160   27   2
 1539.2186   1.59106   0.85900   0.00170   26   2
 1539.2865   1.59630   0.87026   0.00201   28   2
 1539.3555   1.60163   0.88395   0.00159   27   2
 1539.4231   1.60686   0.89681   0.00182   28   2
 1539.4913   1.61212   0.91175   0.00151   28   2
 1539.5597   1.61741   0.91754   0.00152   29   2
 1539.6285   1.62273   0.91201   0.00178   24   2
 1539.6967   1.62800   0.93558   0.00179   24   2
 1539.7647   1.63324   0.94308   0.00235   27   2
 1539.8332   1.63854   0.93801   0.00203   24   2
 1539.9009   1.64377   0.94980   0.00211   28   2
 1539.9694   1.64906   0.95783   0.00223   28   2
 1540.0377   1.65434   0.95611   0.00189   29   2
 1540.1056   1.65959   0.95994   0.00204   25   2
 1540.1739   1.66487   0.96868   0.00188   26   2
 1540.2422   1.67014   0.97899   0.00218   28   2
 1540.3106   1.67542   0.98764   0.00188   29   2
 1540.3785   1.68067   0.99027   0.00174   29   2
 1540.4470   1.68596   0.99323   0.00157   29   2
 1540.5153   1.69124   1.00285   0.00152   30   2
 1540.5836   1.69651   0.99854   0.00177   25   2
 1540.6517   1.70178   0.99847   0.00172   28   2
 1540.7201   1.70706   1.01122   0.00175   28   2
 1540.7883   1.71233   1.00574   0.00244   28   2
 1540.8567   1.71762   0.99259   0.00227   29   2
 1541.2659   1.74923   0.99509   0.00179   29   2
 1541.3343   1.75451   0.99334   0.00132   27   2
 1541.4026   1.75979   1.01507   0.00261   28   2
 1541.4708   1.76506   1.00602   0.00232   29   2
 1541.5387   1.77031   1.01640   0.00180   28   2
 1541.6067   1.77556   1.00178   0.00172   29   2
 1541.6756   1.78088   1.00494   0.00197   26   2
 1541.7440   1.78617   1.02191   0.00247   25   2
 1541.8118   1.79141   1.01609   0.00282   26   2
 1541.8797   1.79665   1.00579   0.00159   29   2
 1541.9479   1.80193   1.00250   0.00192   29   2
 1542.0167   1.80724   1.00235   0.00261   24   2
 1542.0856   1.81256   0.99210   0.00232   21   2
 1542.1537   1.81783   0.98573   0.00052   13   2
 1542.2207   1.82300   0.98826   0.00255   26   2
 1542.2893   1.82829   0.97858   0.00172   27   2
 1542.3578   1.83359   0.98328   0.00232   23   2
 1542.4261   1.83887   0.96620   0.00202   30   2
 1542.4941   1.84412   0.95621   0.00233   29   2
 1542.5623   1.84939   0.94200   0.00160   28   2
 1542.6306   1.85467   0.93395   0.00220   29   2
 1542.6991   1.85996   0.92049   0.00142   30   2
 1542.7673   1.86523   0.90907   0.00174   29   2
 1542.8353   1.87048   0.89915   0.00174   30   2
 1542.9035   1.87575   0.88291   0.00194   29   2
 1542.9719   1.88104   0.87249   0.00189   23   2
 1543.0404   1.88633   0.86692   0.00124   28   2
 1543.1090   1.89162   0.84222   0.00134   24   2
 1543.1766   1.89685   0.84058   0.00143   29   2
 1543.7226   1.93904   0.68204   0.00162   29   2
 1543.7909   1.94431   0.65704   0.00140   30   2
 1543.8592   1.94959   0.62834   0.00219   29   2
 1543.9275   1.95487   0.59548   0.00173   27   2
 1543.9981   1.96032   0.55998   0.00222   12   2
 1544.2009   1.97599   0.54235   0.00179   24   2
 1544.2688   1.98124   0.52959   0.00132   29   2
 1544.4064   1.99187   0.52126   0.00156   19   2
 1544.4735   1.99705   0.52314   0.00173   30   2
 1544.5419   2.00233   0.51981   0.00196   30   2
 1544.6098   2.00758   0.52798   0.00176   30   2
 1544.6781   2.01285   0.53436   0.00177   29   2
 1544.7466   2.01815   0.53229   0.00123   26   2
 1544.8158   2.02350   0.51008   0.00226   20   2
 1544.8842   2.02878   0.50677   0.00174   15   2
 1544.9510   2.03394   0.51469   0.00222   29   2
 1545.0882   2.04454   0.52293   0.00213   25   2
 1545.1584   2.04996   0.53182   0.00207   10   2
 1545.2239   2.05503   0.57057   0.00141   28   2
 1545.2942   2.06045   0.59664   0.00192   14   2
 1545.3608   2.06560   0.61780   0.00130   29   2
 1545.4290   2.07087   0.63875   0.00166   29   2
 1545.4973   2.07614   0.67212   0.00225   28   2
 1545.5652   2.08140   0.69928   0.00123   28   2
 1545.6353   2.08681   0.70760   0.00213   15   2
 1545.7029   2.09203   0.75666   0.00290   19   2
 1545.8383   2.10249   0.78949   0.00213   28   2
 1545.9067   2.10778   0.80160   0.00238   29   2
 1545.9750   2.11305   0.82715   0.00187   29   2
 1546.0434   2.11834   0.83733   0.00226   30   2
 1546.1113   2.12358   0.85199   0.00182   30   2
 1546.1795   2.12886   0.87547   0.00146   29   2
 1546.2480   2.13415   0.87827   0.00202   30   2
 1546.3162   2.13942   0.89699   0.00182   28   2
 1546.3846   2.14470   0.89772   0.00231   29   2
 1546.4526   2.14995   0.90681   0.00166   30   2
 1546.5210   2.15524   0.91803   0.00184   30   2
 1546.5892   2.16051   0.92690   0.00191   29   2
 1546.6578   2.16581   0.93615   0.00171   27   2
 1546.7254   2.17103   0.95242   0.00224   27   2
 1546.7939   2.17632   0.94903   0.00162   27   2
 1546.8621   2.18159   0.95824   0.00177   27   2
 1546.9305   2.18688   0.95045   0.00225   28   2
 1546.9986   2.19214   0.95182   0.00201   28   2
 1547.0669   2.19741   0.95744   0.00209   30   2
 1547.1353   2.20270   0.96342   0.00212   27   2
 1547.2045   2.20805   0.98902   0.00146   18   2
 1547.2720   2.21326   0.98510   0.00271   30   2
 1547.3397   2.21849   0.98149   0.00192   27   2
 1547.4085   2.22381   0.98407   0.00252   27   2
 1547.4763   2.22905   0.98389   0.00279   28   2
 1547.5448   2.23434   0.98394   0.00206   29   2
 1547.6128   2.23959   0.98852   0.00213   30   2
 1547.6810   2.24486   0.99452   0.00157   29   2
 1547.7495   2.25015   0.99273   0.00207   30   2
 1547.8179   2.25544   0.99908   0.00186   30   2
 1547.8862   2.26071   0.98686   0.00260   29   2
 1547.9541   2.26596   0.97753   0.00270   30   2
 1548.0225   2.27124   0.97803   0.00246   30   2
 1548.0908   2.27652   0.97827   0.00259   30   2
 1548.1592   2.28181   0.97934   0.00253   30   2
 1548.2270   2.28704   0.98255   0.00234   27   2
 1548.2953   2.29232   0.97305   0.00173   29   2
 1548.3636   2.29760   0.97583   0.00193   28   2
 1548.4319   2.30288   0.97846   0.00208   28   2
 1548.5006   2.30818   0.97655   0.00321   29   2
 1548.5678   2.31338   0.96536   0.00229   25   2
 1548.6366   2.31869   0.96306   0.00166   29   2
 1548.7050   2.32398   0.96335   0.00210   29   2
 1548.7735   2.32926   0.94857   0.00271   30   2
 1548.8410   2.33448   0.95051   0.00208   27   2
 1548.9103   2.33984   0.93081   0.00198   23   2
 1548.9782   2.34508   0.92553   0.00218   29   2
 1549.0463   2.35034   0.92204   0.00192   29   2
 1549.1142   2.35559   0.91753   0.00134   26   2
 1549.1827   2.36088   0.91522   0.00221   26   2
 1549.2505   2.36612   0.89198   0.00174   26   2
 1549.3194   2.37144   0.88725   0.00195   30   2
 1549.3871   2.37668   0.88136   0.00186   29   2
 1549.4555   2.38196   0.88614   0.00287   26   2
 1549.5240   2.38725   0.87420   0.00213   30   2
 1549.5923   2.39253   0.87032   0.00247   30   2
 1549.6606   2.39780   0.86324   0.00190   27   2
 1549.7286   2.40306   0.85362   0.00204   30   2
 1549.7969   2.40834   0.84269   0.00241   29   2
 1549.8658   2.41366   0.83132   0.00243   26   2
 1549.9337   2.41890   0.81094   0.00221   30   2
 1550.0015   2.42414   0.80450   0.00167   30   2
 1550.0696   2.42940   0.80185   0.00189   26   2
 1550.6855   2.47699   0.71164   0.00370   19   2
 1550.7524   2.48216   0.70509   0.00165   29   2
 1550.8231   2.48762   0.70656   0.00243   10   2
 1550.8888   2.49269   0.69414   0.00219   28   2
 1551.0271   2.50338   0.69663   0.00373   12   2
 1551.0941   2.50856   0.70059   0.00221   25   2
 1551.1627   2.51386   0.70549   0.00301   18   2
 1551.2308   2.51912   0.70560   0.00188   24   2
 1551.2997   2.52444   0.69985   0.00302   18   2
 1551.3667   2.52962   0.71752   0.00203   29   2
 1551.7091   2.55607   0.76087   0.00198   22   2
 1551.7760   2.56124   0.76035   0.00127   30   2
 1551.8445   2.56653   0.76923   0.00268   29   2
 1551.9130   2.57183   0.79233   0.00194   27   2
 1551.9814   2.57711   0.80548   0.00307   23   2
 1552.0489   2.58233   0.82604   0.00212   28   2
 1552.1173   2.58761   0.84493   0.00179   28   2
 1552.1857   2.59289   0.86122   0.00224   28   2
 1552.7317   2.63508   0.91226   0.00285   29   2
 1552.7996   2.64033   0.91577   0.00172   27   2
 1552.8683   2.64563   0.91760   0.00210   30   2
 1552.9362   2.65088   0.92058   0.00226   30   2
 1553.0045   2.65616   0.93927   0.00058   30   2
 1553.0730   2.66145   0.95447   0.00113   26   3
 1553.1407   2.66668   0.96213   0.00145   23   3
 1553.2096   2.67200   0.95644   0.00177   30   3
 1553.2780   2.67728   0.96247   0.00174   26   3
 1553.3457   2.68252   0.96922   0.00139   29   3
 1553.4142   2.68781   0.97264   0.00210   30   3
 1553.4826   2.69309   0.97740   0.00276   30   3
 1553.5501   2.69831   0.98771   0.00103   26   3
 1553.6188   2.70362   0.98860   0.00117   30   3
 1553.6869   2.70888   0.99106   0.00145   27   3
 1553.7554   2.71417   0.98931   0.00132   29   3
 1553.8234   2.71942   0.99926   0.00267   30   3
 1553.8916   2.72470   0.99648   0.00358   29   3
 1553.9600   2.72998   1.00862   0.00262   29   3
 1554.0283   2.73525   1.00370   0.00152   26   3
 1554.0972   2.74058   0.99954   0.00172   24   3
 1554.1650   2.74582   1.00253   0.00186   27   3
 1554.2331   2.75108   1.00677   0.00129   25   3
 1554.3012   2.75634   1.01294   0.00181   28   3
 1554.3697   2.76163   1.01118   0.00126   26   3
 1554.4380   2.76690   1.01236   0.00266   28   3
 1554.5060   2.77216   1.01582   0.00167   29   3
 1554.5744   2.77744   1.01260   0.00197   30   3
 1554.6427   2.78272   1.01428   0.00244   29   3
 1554.7105   2.78796   1.01629   0.00158   27   3
 1554.7791   2.79326   1.01104   0.00093   28   3
 1554.8473   2.79853   1.01042   0.00180   30   3
 1554.9157   2.80382   0.99988   0.00359   30   3
 1554.9844   2.80912   0.99270   0.00163   24   3
 1555.1893   2.82495   0.98943   0.00220   22   3
 1555.2573   2.83021   0.97895   0.00176   26   3
 1555.3249   2.83543   0.96382   0.00320   30   3
 1555.3933   2.84071   0.96659   0.00176   27   3
 1555.4618   2.84600   0.94752   0.00242   28   3
 1555.5300   2.85127   0.94030   0.00158   25   3
 1555.5979   2.85652   0.92956   0.00172   26   3
 1555.6660   2.86178   0.93080   0.00204   27   3
 1555.7346   2.86709   0.91522   0.00216   30   3
 1555.8031   2.87238   0.90127   0.00173   27   3
 1555.8713   2.87764   0.89741   0.00207   29   3
 1555.9391   2.88288   0.88789   0.00267   29   3
 1556.0077   2.88818   0.87429   0.00151   28   3
 1556.0761   2.89346   0.86052   0.00272   29   3
 1556.1447   2.89876   0.85171   0.00175   27   3
 1556.2127   2.90402   0.82610   0.00185   26   3
 1556.2805   2.90926   0.81559   0.00201   30   3
 1556.3489   2.91454   0.80041   0.00228   30   3
 1556.4171   2.91982   0.78235   0.00134   29   3
 1556.4870   2.92521   0.73975   0.00166   14   3
 1556.5535   2.93035   0.73456   0.00180   30   3
 1556.6218   2.93563   0.70520   0.00126   28   3
 1556.6902   2.94091   0.68433   0.00171   29   3
 1556.7582   2.94617   0.65808   0.00258   29   3
 1556.8268   2.95146   0.62721   0.00098   27   3
 1556.8946   2.95671   0.60902   0.00112   26   3
 1556.9636   2.96204   0.58834   0.00141   24   3
 1557.0321   2.96733   0.55401   0.00129   23   3
 1557.1685   2.97786   0.52169   0.00192   24   3
 1557.3040   2.98833   0.52415   0.00245   30   3
 1557.4408   2.99891   0.52970   0.00127   28   3
 1557.5091   3.00418   0.52547   0.00159   30   3
 1557.5773   3.00945   0.52597   0.00208   29   3
 1557.7839   3.02541   0.52418   0.00265   12   3
 1557.8519   3.03066   0.51922   0.00213   17   3
 1557.9181   3.03578   0.51911   0.00264   28   3
 1557.9872   3.04112   0.51813   0.00247   25   3
 1558.0549   3.04635   0.53586   0.00210   29   3
 1558.1234   3.05164   0.55444   0.00248   30   3
 1558.1911   3.05687   0.57720   0.00298   27   3
 1558.2610   3.06227   0.59836   0.00160   18   3
 1558.7376   3.09910   0.78545   0.00151   30   3
 1558.8056   3.10435   0.80709   0.00130   28   3
 1558.8739   3.10962   0.82179   0.00153   30   3
 1558.9424   3.11492   0.83708   0.00162   27   3
 1559.0106   3.12019   0.84879   0.00238   30   3
 1559.0785   3.12543   0.85816   0.00241   30   3
 1559.1468   3.13071   0.87081   0.00260   30   3
 1559.2152   3.13599   0.88113   0.00282   30   3
 1559.2830   3.14124   0.89694   0.00300   30   3
 1559.3523   3.14659   0.91130   0.00239   26   3
 1559.4198   3.15180   0.91560   0.00229   30   3
 1559.4885   3.15711   0.92463   0.00227   27   3
 1559.5569   3.16240   0.92682   0.00283   23   3
 1559.6243   3.16760   0.93432   0.00186   29   3
 1559.6927   3.17289   0.93023   0.00262   30   3
 1559.7611   3.17817   0.94090   0.00211   30   3
 1559.8297   3.18347   0.94372   0.00244   28   3
 1559.8976   3.18872   0.95532   0.00166   28   3
 1559.9659   3.19399   0.95243   0.00240   28   3
 1560.0340   3.19926   0.96127   0.00377   30   3
 1560.1033   3.20461   0.95956   0.00181   22   3
 1560.1708   3.20982   0.96905   0.00240   30   3
 1560.2391   3.21510   0.97598   0.00319   27   3
 1560.3070   3.22035   0.97975   0.00266   30   3
 1560.3752   3.22562   0.97951   0.00246   29   3
 1560.4437   3.23091   0.98287   0.00180   30   3
 1560.5116   3.23615   0.98343   0.00265   30   3
 1560.5801   3.24145   0.97839   0.00192   27   3
 1560.6485   3.24673   0.97346   0.00222   28   3
 1560.7168   3.25201   0.97303   0.00204   26   3
 1560.7853   3.25730   0.97231   0.00235   27   3
 1560.8532   3.26254   0.97276   0.00138   26   3
 1560.9214   3.26782   0.97880   0.00185   27   3
 1560.9896   3.27309   0.98139   0.00265   30   3
 1561.0575   3.27833   0.99257   0.00268   30   3
 1561.1258   3.28361   0.99079   0.00213   29   3
 1561.1942   3.28889   0.98102   0.00338   30   3
 1561.2625   3.29417   0.97782   0.00260   29   3
 1561.3308   3.29945   0.97548   0.00216   29   3
 1561.3989   3.30471   0.96626   0.00202   29   3
 1561.4673   3.30999   0.96162   0.00191   29   3
 1561.5355   3.31526   0.95344   0.00206   28   3
 1561.6039   3.32054   0.94773   0.00199   30   3
 1561.6723   3.32583   0.93860   0.00256   30   3
 1561.7401   3.33107   0.92815   0.00316   28   3
 1561.8104   3.33650   0.92324   0.00307    9   3
 1561.8768   3.34163   0.91533   0.00164   30   3
 1561.9452   3.34692   0.91702   0.00151   29   3
 1562.0132   3.35217   0.91740   0.00297   28   3
 1562.0819   3.35748   0.92009   0.00219   26   3
 1562.1495   3.36270   0.90992   0.00202   27   3
 1562.2176   3.36796   0.90779   0.00174   28   3
 1562.2860   3.37325   0.89252   0.00244   30   3
 1562.3544   3.37853   0.88266   0.00279   30   3
 1562.4228   3.38381   0.87513   0.00198   30   3
 1562.4906   3.38905   0.86836   0.00271   30   3
 1562.5609   3.39448   0.85711   0.00095   29   3
 1562.6292   3.39976   0.84456   0.00143   27   3
 1562.6975   3.40504   0.83609   0.00216   30   3
 1562.7652   3.41027   0.83075   0.00306   29   3
 1562.8340   3.41558   0.81991   0.00182   28   3
 1562.9021   3.42084   0.80921   0.00160   30   3
 1562.9704   3.42612   0.80051   0.00104   30   3
 1563.0388   3.43141   0.79364   0.00257   30   3
 1563.1067   3.43665   0.77832   0.00249   26   3
 1563.1750   3.44193   0.76849   0.00079   30   3
 1563.2435   3.44722   0.76241   0.00103   28   3
 1563.3118   3.45249   0.74451   0.00252   30   3
 1563.3796   3.45774   0.73941   0.00258   30   3
 1563.4481   3.46303   0.73225   0.00241   29   3
 1563.5164   3.46831   0.72599   0.00262   29   3
 1563.5846   3.47358   0.72357   0.00101   26   3
 1563.7207   3.48409   0.72468   0.00095   23   3
 1563.7891   3.48937   0.71893   0.00270   28   3
 1563.8572   3.49463   0.71580   0.00175   30   3
 1563.9255   3.49992   0.71215   0.00165   30   3
 1563.9939   3.50520   0.70427   0.00129   30   3
 1564.0624   3.51049   0.70980   0.00111   27   3
 1564.1306   3.51576   0.70965   0.00151   30   3
 1564.1984   3.52100   0.71205   0.00107   29   3
 1564.2664   3.52625   0.71225   0.00106   24   3
 1564.3338   3.53146   0.72195   0.00166   18   3
 1564.4034   3.53683   0.73204   0.00112   28   3
 1564.4718   3.54212   0.73719   0.00130   29   3
 1564.5398   3.54737   0.74717   0.00227   30   3
 1564.6081   3.55265   0.75415   0.00163   28   3
 1564.6765   3.55794   0.76468   0.00179   30   3
 1564.7446   3.56319   0.78215   0.00127   26   3
 1564.8127   3.56845   0.79125   0.00196   28   3
 1564.8807   3.57371   0.79776   0.00140   26   3
 1564.9496   3.57904   0.81324   0.00090   26   3
 1565.0173   3.58427   0.83722   0.00132   23   3
 1565.0857   3.58955   0.84383   0.00122   30   3
 1565.1540   3.59482   0.85247   0.00119   29   3
 1565.2223   3.60011   0.86283   0.00096   29   3
 1565.2905   3.60537   0.87499   0.00142   27   3
 1565.3585   3.61062   0.87507   0.00141   28   3
 1565.4268   3.61590   0.88524   0.00133   22   3
 1565.4954   3.62120   0.89011   0.00111   26   3
 1565.5637   3.62648   0.90376   0.00136   27   3
 1565.6317   3.63173   0.91381   0.00144   27   3
 1565.7000   3.63701   0.91884   0.00124   27   3
 1565.7681   3.64227   0.92759   0.00108   28   3
 1565.8366   3.64757   0.93526   0.00121   29   3
 1565.9051   3.65286   0.93318   0.00191   29   3
 1565.9728   3.65809   0.94771   0.00174   28   3
 1566.0414   3.66339   0.95264   0.00082   27   3
 1566.1097   3.66866   0.96295   0.00123   30   3
 1566.1779   3.67393   0.96619   0.00102   29   3
 1566.2458   3.67918   0.96825   0.00136   29   3
 1566.3143   3.68447   0.97407   0.00103   29   3
 1566.3826   3.68975   0.98507   0.00155   30   3
 1566.4510   3.69503   0.98686   0.00108   30   3
 1566.5188   3.70027   0.98997   0.00126   30   3
 1566.5872   3.70556   0.99532   0.00091   30   3
 1566.6556   3.71084   0.99443   0.00119   30   3
 1566.7238   3.71611   1.00152   0.00121   28   3
 1566.7919   3.72137   1.00572   0.00142   29   3
 1566.8599   3.72662   1.00701   0.00138   27   3
 1566.9287   3.73194   1.00379   0.00178   28   3
 1566.9969   3.73721   1.00598   0.00133   29   3
 1567.0650   3.74247   0.99738   0.00092   25   3
 1567.1330   3.74772   0.99863   0.00151   29   3
 1567.2013   3.75300   1.00187   0.00158   28   3
 1567.2698   3.75829   1.00434   0.00183   30   3
 1567.3377   3.76354   1.00998   0.00130   29   3
 1567.4060   3.76882   1.01420   0.00084   28   3
 1567.4744   3.77410   1.01214   0.00107   29   3
 1567.5429   3.77939   1.00363   0.00111   28   3
 1567.6111   3.78467   0.99632   0.00162   29   3
 1567.6789   3.78990   0.99250   0.00095   28   3
 1567.7474   3.79519   0.99028   0.00114   25   3
 1567.8157   3.80047   0.98313   0.00112   30   3
 1567.8837   3.80572   0.97715   0.00115   29   3
 1567.9519   3.81099   0.97493   0.00109   28   3
 1568.0202   3.81627   0.96853   0.00125   29   3
 1568.0896   3.82163   0.96037   0.00213   20   3
 1568.1570   3.82684   0.97072   0.00216   30   3
 1568.2249   3.83209   0.96982   0.00192   30   3
 1568.2933   3.83737   0.95806   0.00232   30   3
 1568.3616   3.84265   0.94818   0.00147   29   3
 1568.4296   3.84790   0.94654   0.00134   25   3
 1568.4979   3.85317   0.92576   0.00149   30   3
 1568.5662   3.85845   0.91598   0.00204   30   3
 1568.6346   3.86374   0.90149   0.00148   28   3
 1568.7029   3.86902   0.89744   0.00153   30   3
 1568.7709   3.87427   0.88534   0.00130   29   3
 1568.8392   3.87954   0.87759   0.00100   29   3
 1568.9075   3.88482   0.87777   0.00146   30   3
 1568.9759   3.89011   0.86509   0.00118   30   3
 1569.0443   3.89539   0.84986   0.00168   30   3
 1569.1121   3.90063   0.83600   0.00182   30   3
 1569.1805   3.90591   0.82084   0.00148   30   3
 1569.2489   3.91120   0.80397   0.00149   28   3
 1569.3150   3.91631   0.78321   0.00190   12   3
 1569.3852   3.92173   0.75254   0.00156   29   3
 1569.4534   3.92700   0.73124   0.00153   30   3
 1569.5214   3.93225   0.70616   0.00131   28   3
 1569.5898   3.93754   0.67530   0.00135   29   3
 1569.6584   3.94284   0.64040   0.00212   25   3
 1569.7261   3.94807   0.62083   0.00112   28   3
 1569.7951   3.95340   0.59458   0.00152   25   3
 1569.8627   3.95862   0.58247   0.00134   28   3
 1569.9320   3.96397   0.55922   0.00207   20   3
 1569.9991   3.96916   0.54181   0.00083   29   3
 1570.0675   3.97444   0.53554   0.00102   29   3
 1570.1359   3.97972   0.52833   0.00103   28   3
 1570.2037   3.98497   0.52207   0.00160   30   3
 1570.2731   3.99033   0.50919   0.00133   21   3
 1570.3404   3.99553   0.51448   0.00101   30   3
 1570.4084   4.00078   0.50741   0.00092   27   3
 1570.4774   4.00611   0.51037   0.00134   28   3
 1570.5449   4.01133   0.51028   0.00074   29   3
 1570.6143   4.01669   0.50661   0.00174   22   3
 1570.6818   4.02190   0.50907   0.00103   29   3
 1570.8181   4.03244   0.50968   0.00118   29   3
 1570.8864   4.03771   0.51495   0.00141   30   3
 1570.9547   4.04299   0.51366   0.00139   30   3
 1571.0231   4.04827   0.52614   0.00118   29   3
 1571.0910   4.05352   0.54019   0.00122   29   3
 1571.1593   4.05879   0.55966   0.00133   29   3
 1571.2276   4.06407   0.58957   0.00104   29   3
 1571.2960   4.06935   0.61163   0.00138   29   3
 1571.3640   4.07461   0.62884   0.00119   28   3
 1571.4322   4.07988   0.66055   0.00101   27   3
 1571.5007   4.08518   0.68532   0.00102   27   3
 1571.5684   4.09040   0.70984   0.00123   28   3
 1571.6369   4.09569   0.73517   0.00123   29   3
 1571.7735   4.10625   0.79885   0.00123   29   3
 1571.8413   4.11149   0.82126   0.00090   27   3
 1571.9113   4.11690   0.82648   0.00228   17   3
 1571.9787   4.12210   0.85233   0.00164   25   3
 1572.0470   4.12738   0.85871   0.00182   26   3
 1572.1150   4.13263   0.87945   0.00191   29   3
 1572.1826   4.13786   0.89461   0.00141   29   3
 1572.2512   4.14316   0.90471   0.00122   27   3
 1572.3197   4.14845   0.90404   0.00157   27   3
 1572.3885   4.15377   0.90072   0.00148   22   3
 1572.4562   4.15899   0.91041   0.00180   30   3
 1572.5239   4.16423   0.91949   0.00105   25   3
 1572.5938   4.16963   0.92240   0.00178   18   3
 1572.6608   4.17480   0.94607   0.00122   28   3
 1572.7289   4.18006   0.95117   0.00111   26   3
 1572.7970   4.18533   0.95412   0.00152   30   3
 1572.8654   4.19061   0.95755   0.00135   30   3
 1572.9336   4.19588   0.96600   0.00150   28   3
 1573.0016   4.20113   0.96914   0.00206   29   3
 1573.0700   4.20642   0.97569   0.00138   28   3
 1573.1383   4.21169   0.98020   0.00113   28   3
 1573.6849   4.25393   0.98725   0.00475   24   3
 1573.7526   4.25915   0.99687   0.00141   30   3
 1573.8208   4.26443   0.99772   0.00109   28   3
 1573.8892   4.26971   0.99015   0.00147   29   3
 1573.9571   4.27495   0.98050   0.00137   29   3
 1574.0256   4.28025   0.97598   0.00092   27   3
 1574.0940   4.28553   0.97294   0.00122   29   3
 1574.1620   4.29078   0.96711   0.00112   28   3
 1574.2301   4.29605   0.96132   0.00158   30   3
 1574.2985   4.30133   0.96147   0.00145   30   3
 1574.3666   4.30659   0.95469   0.00142   27   3
 1574.4347   4.31185   0.94968   0.00188   30   3
 1574.5030   4.31713   0.94525   0.00114   29   3
 1574.5713   4.32241   0.94301   0.00110   28   3
 1574.6398   4.32770   0.93544   0.00164   29   3
 1574.7077   4.33295   0.92875   0.00098   27   3
 1574.7759   4.33822   0.92491   0.00129   29   3
 1574.8443   4.34350   0.92186   0.00115   28   3
 1574.9126   4.34878   0.91188   0.00159   29   3
 1575.1857   4.36988   0.88686   0.00133   30   3
 1575.2541   4.37516   0.88124   0.00154   30   3
 1575.3224   4.38044   0.87235   0.00121   28   3
 1575.3904   4.38569   0.86498   0.00150   28   3
 1575.4589   4.39098   0.85261   0.00119   28   3
 1575.5271   4.39626   0.84933   0.00113   27   3
 1575.5949   4.40149   0.82946   0.00134   28   3
 1575.6632   4.40677   0.81794   0.00153   30   3
 1575.7318   4.41207   0.80868   0.00095   26   3
 1575.7998   4.41732   0.80161   0.00074   28   3
 1575.8679   4.42258   0.78875   0.00070   24   3
 1575.9362   4.42786   0.77989   0.00120   30   3
 1576.0047   4.43315   0.76677   0.00115   29   3
 1576.0729   4.43842   0.76116   0.00101   30   3
 1576.1421   4.44377   0.75125   0.00197   23   3
 1576.2093   4.44896   0.74550   0.00115   29   3
 1576.2775   4.45423   0.73829   0.00104   27   3
 1576.3461   4.45953   0.73084   0.00070   28   3
 1576.4143   4.46480   0.72453   0.00094   29   3
 1576.4826   4.47007   0.71041   0.00183   26   3
 1576.5505   4.47532   0.71206   0.00116   27   3
 1576.6189   4.48060   0.70737   0.00121   29   3
 1576.6874   4.48589   0.70168   0.00119   28   3
 1576.7557   4.49117   0.70212   0.00078   29   3
 1576.8236   4.49642   0.69933   0.00099   30   3
 1576.8919   4.50170   0.69564   0.00146   30   3
 1576.9603   4.50698   0.70175   0.00086   29   3
 1577.0282   4.51223   0.69749   0.00082   28   3
 1577.0965   4.51751   0.69743   0.00116   30   3
 1577.1649   4.52279   0.70812   0.00103   30   3
 1577.2334   4.52808   0.71008   0.00126   28   3
 1577.3016   4.53335   0.71072   0.00189   26   3
 1577.3695   4.53859   0.72575   0.00129   30   3
 1577.4378   4.54388   0.73209   0.00122   30   3
 1577.5062   4.54916   0.74055   0.00125   30   3
 1577.5745   4.55444   0.74405   0.00109   30   3
 1577.6424   4.55968   0.75602   0.00101   28   3
 1577.7108   4.56496   0.76375   0.00127   30   3
 1577.7791   4.57024   0.78365   0.00098   30   3
 1577.8475   4.57553   0.80423   0.00092   30   3
 1577.9152   4.58076   0.82243   0.00107   26   3
 1577.9836   4.58605   0.83751   0.00107   29   3
 1578.0523   4.59135   0.85242   0.00092   27   3
 1578.1204   4.59661   0.86113   0.00112   28   3
 1578.1885   4.60188   0.86957   0.00118   28   3
 1578.2567   4.60714   0.87869   0.00124   29   3
 1578.3249   4.61241   0.88629   0.00137   29   3
 1578.3941   4.61775   0.88948   0.00134   24   3
 1578.4614   4.62295   0.89574   0.00075   28   3
 1578.5296   4.62823   0.89911   0.00115   30   3
 1578.5980   4.63351   0.90959   0.00105   27   3
 1578.6664   4.63880   0.91304   0.00111   29   3
 1578.7347   4.64407   0.92068   0.00153   28   3
 1578.8027   4.64932   0.92626   0.00105   29   3
 1578.8710   4.65461   0.93991   0.00111   29   3
 1578.9395   4.65990   0.94542   0.00189   28   3
 1579.0076   4.66515   0.95262   0.00144   29   3
 1579.0754   4.67040   0.95647   0.00138   29   3
 1579.1439   4.67569   0.96550   0.00103   28   3
 1579.2126   4.68100   0.96796   0.00113   26   3
 1579.2806   4.68625   0.97933   0.00142   28   3
 1579.3486   4.69150   0.98049   0.00141   29   3
 1579.4170   4.69679   0.98007   0.00131   27   3
 1579.4851   4.70205   0.98203   0.00104   29   3
 1579.5538   4.70736   0.98373   0.00117   27   3
 1579.6214   4.71258   0.97852   0.00119   30   3
 1579.6897   4.71786   0.98108   0.00130   29   3
 1579.7587   4.72318   0.98380   0.00208   25   3
 1579.8264   4.72842   0.98964   0.00151   26   3
 1579.8944   4.73367   0.99374   0.00187   30   3
 1579.9630   4.73897   0.99641   0.00171   28   3
 1580.0311   4.74423   1.00521   0.00162   30   3
 1580.0996   4.74952   0.99783   0.00132   28   3
 1580.1678   4.75479   1.00023   0.00127   30   3
 1580.2357   4.76004   0.99638   0.00151   30   3
 1580.3043   4.76534   0.99755   0.00121   27   3
 1580.3724   4.77060   0.99695   0.00127   28   3
 1580.4409   4.77589   0.99440   0.00112   29   3
 1580.5089   4.78115   0.99150   0.00171   26   3
 1580.5770   4.78641   0.98386   0.00106   30   3
 1580.6454   4.79169   0.97748   0.00175   28   3
 1580.7136   4.79696   0.97531   0.00111   29   3
 1580.7816   4.80221   0.98022   0.00132   29   3
 1580.8499   4.80750   0.97077   0.00133   30   3
 1580.9183   4.81278   0.96694   0.00185   30   3
 1580.9868   4.81807   0.96414   0.00102   28   3
 1581.0545   4.82330   0.95908   0.00160   30   3
 1581.1230   4.82859   0.95151   0.00091   27   3
 1581.1913   4.83387   0.94253   0.00117   29   3
 1581.2597   4.83916   0.93622   0.00109   29   3
 1581.3275   4.84439   0.92655   0.00150   30   3
 1581.3960   4.84968   0.91740   0.00096   26   3
 1581.4652   4.85503   0.91122   0.00084   16   3
 1581.5327   4.86024   0.89877   0.00101   28   3
 1581.6009   4.86551   0.88731   0.00139   29   3
 1581.6690   4.87077   0.87757   0.00104   28   3
 1581.7374   4.87606   0.87134   0.00137   28   3
 1581.8057   4.88134   0.86386   0.00121   27   3
 1581.8734   4.88657   0.85185   0.00110   30   3
 1581.9418   4.89186   0.84259   0.00120   29   3
 1582.0101   4.89713   0.83873   0.00112   30   3
 1582.0783   4.90240   0.81935   0.00105   28   3
 1582.1467   4.90769   0.80808   0.00102   28   3
 1582.2146   4.91293   0.78729   0.00115   29   3
 1582.2830   4.91822   0.76772   0.00091   30   3
 1582.3514   4.92350   0.74434   0.00106   30   3
 1582.4201   4.92881   0.71140   0.00141   23   3
 1582.4879   4.93404   0.68733   0.00145   28   3
 1582.5559   4.93930   0.66474   0.00157   29   3
 1582.6243   4.94459   0.63235   0.00136   30   3
 1582.6927   4.94987   0.60576   0.00136   30   3
 1582.7606   4.95511   0.57394   0.00108   30   3
 1582.8290   4.96040   0.55222   0.00112   29   3
 1582.8972   4.96567   0.53214   0.00088   29   3
 1582.9655   4.97095   0.51389   0.00084   26   3
 1583.0332   4.97618   0.50443   0.00162   27   3
 1583.1018   4.98148   0.49731   0.00098   29   3
 1583.1704   4.98677   0.49282   0.00120   29   3
 1583.2386   4.99204   0.49292   0.00096   30   3
 1583.3065   4.99729   0.49487   0.00135   30   3
 1583.3752   5.00260   0.49247   0.00106   27   3
 1583.4432   5.00785   0.49526   0.00099   29   3
 1583.5116   5.01313   0.48697   0.00140   28   3
 1583.5794   5.01837   0.48560   0.00167   30   3
 1583.6477   5.02365   0.48579   0.00102   29   3
 1583.7844   5.03421   0.48855   0.00102   29   3
 1583.8523   5.03946   0.49324   0.00107   30   3
 1583.9207   5.04474   0.50155   0.00122   30   3
 1583.9891   5.05003   0.51501   0.00126   28   3
 1584.0573   5.05530   0.53582   0.00108   29   3
 1584.1253   5.06055   0.55529   0.00093   30   3
 1584.1937   5.06583   0.57773   0.00091   30   3
 1584.2618   5.07109   0.59943   0.00141   26   3
 1584.3304   5.07639   0.62502   0.00124   30   3
 1584.3988   5.08168   0.65529   0.00084   26   3
 1584.4665   5.08691   0.67861   0.00121   29   3
 1584.5351   5.09221   0.69787   0.00149   27   3
 1584.6034   5.09749   0.72162   0.00114   28   3
 1584.6717   5.10276   0.75007   0.00114   30   3
 1584.7395   5.10801   0.76933   0.00085   28   3
 1584.8079   5.11329   0.79275   0.00136   30   3
 1584.8764   5.11858   0.80795   0.00125   29   3
 1585.1501   5.13973   0.86320   0.00342   22   3
 1585.2174   5.14493   0.89254   0.00123   26   3
 1585.2856   5.15019   0.88805   0.00124   28   3
 1585.3544   5.15551   0.88957   0.00129   25   3
 1585.4222   5.16075   0.90245   0.00118   27   3
 1585.4907   5.16604   0.91716   0.00133   28   3
 1585.5584   5.17127   0.91675   0.00207   28   3
 1585.6268   5.17655   0.91918   0.00176   30   3
 1585.6953   5.18185   0.92280   0.00160   28   3
 1585.7635   5.18712   0.93168   0.00130   29   3
 1585.8322   5.19243   0.94245   0.00115   25   3
 1585.8997   5.19764   0.94911   0.00136   30   3
 1585.9682   5.20293   0.94737   0.00126   29   3
 1586.0365   5.20821   0.95895   0.00137   28   3
 1586.1050   5.21350   0.96621   0.00171   28   3
 1586.1726   5.21873   0.97831   0.00185   30   3
 1586.2413   5.22403   0.98286   0.00131   26   3
 1586.3097   5.22932   0.98474   0.00121   26   3
 1586.3777   5.23457   0.99797   0.00126   30   3
 1586.4456   5.23982   0.98516   0.00165   29   3
 1586.5140   5.24510   0.98249   0.00158   30   3
 1586.5823   5.25038   0.98365   0.00167   28   3
 1586.6508   5.25567   0.99097   0.00201   29   3
 1586.7185   5.26090   0.98177   0.00149   25   3
 1586.7873   5.26621   0.96535   0.00236   21   3
 1586.8556   5.27149   0.97597   0.00170   26   3
 1586.9237   5.27676   0.96965   0.00140   28   3
 1586.9917   5.28201   0.97294   0.00196   28   3
 1587.0600   5.28728   0.95906   0.00148   29   3
 1587.1282   5.29256   0.96342   0.00215   30   3
 1587.1966   5.29784   0.95427   0.00153   30   3
 1587.2653   5.30314   0.95624   0.00174   26   3
 1587.3328   5.30836   0.95399   0.00181   30   3
 1587.4012   5.31364   0.94787   0.00191   30   3
 1587.4695   5.31892   0.94120   0.00240   30   3
 1587.5379   5.32421   0.93509   0.00190   30   3
 1587.6057   5.32945   0.93152   0.00206   30   3
 1587.6741   5.33473   0.91577   0.00237   30   3
 1587.7426   5.34002   0.91217   0.00181   27   3
 1587.8106   5.34528   0.90973   0.00222   28   3
 1587.8787   5.35054   0.90567   0.00242   29   3
 1587.9471   5.35582   0.90498   0.00211   30   3
 1588.0154   5.36110   0.90183   0.00229   30   3
 1588.0838   5.36638   0.90012   0.00160   29   3
 1588.1516   5.37163   0.89138   0.00199   30   3
 1588.2200   5.37691   0.88257   0.00174   30   3
 1588.2884   5.38219   0.86298   0.00267   30   3
 1588.3568   5.38748   0.85601   0.00133   29   3
 1588.4246   5.39271   0.84650   0.00198   30   3
 1588.4929   5.39799   0.82857   0.00210   29   3
 1588.5613   5.40328   0.81582   0.00129   30   3
 1588.6297   5.40856   0.80757   0.00152   28   3
 1588.6981   5.41385   0.79498   0.00234   28   3
 1588.7659   5.41908   0.79218   0.00183   29   3
 1588.8343   5.42437   0.78258   0.00128   25   3
 1588.9030   5.42968   0.76896   0.00156   26   3
 1588.9710   5.43493   0.75639   0.00218   30   3
 1589.0394   5.44021   0.75199   0.00135   25   3
 1589.1070   5.44544   0.74735   0.00141   28   3
 1589.1756   5.45073   0.73587   0.00168   30   3
 1589.2444   5.45605   0.71870   0.00117   25   3
 1589.3118   5.46126   0.71540   0.00182   30   3
 1589.3802   5.46655   0.71577   0.00130   28   3
 1589.4486   5.47183   0.71218   0.00160   29   3
 1589.5168   5.47710   0.69852   0.00143   29   3
 1589.5854   5.48240   0.69462   0.00202   27   3
 1589.6533   5.48764   0.69975   0.00214   26   3
 1589.7216   5.49292   0.69739   0.00142   26   3
 1589.7900   5.49820   0.69806   0.00079   25   3
 1589.8577   5.50344   0.69914   0.00148   29   3
 1589.9944   5.51400   0.70379   0.00227   28   3
 1590.0627   5.51927   0.70787   0.00126   28   3
 1590.1312   5.52457   0.70903   0.00120   28   3
 1590.1991   5.52981   0.71179   0.00130   29   3
 1590.2673   5.53509   0.72035   0.00178   30   3
 1590.3356   5.54036   0.72966   0.00233   29   3
 1590.4041   5.54565   0.74107   0.00160   30   3
 1590.4719   5.55089   0.75364   0.00207   30   3
 1590.5402   5.55617   0.76272   0.00233   29   3
 1590.6087   5.56146   0.77116   0.00263   30   3
 1590.6772   5.56675   0.77502   0.00247   28   3
 1590.7450   5.57199   0.80217   0.00144   27   3
 1590.8133   5.57726   0.80642   0.00255   30   3
 1590.8816   5.58254   0.82548   0.00242   30   3
 1590.9502   5.58784   0.81847   0.00142   28   3
 1591.0184   5.59311   0.84840   0.00214   29   3
 1591.0862   5.59835   0.86546   0.00182   30   3
 1591.1546   5.60363   0.87624   0.00205   30   3
 1591.2229   5.60891   0.87649   0.00238   30   3
 1591.2908   5.61416   0.88241   0.00242   30   3
 1591.3592   5.61944   0.88660   0.00281   30   3
 1591.4275   5.62472   0.89230   0.00241   30   3
 1591.4959   5.63000   0.88284   0.00155   30   3
 1591.5645   5.63530   0.89059   0.00149   26   3
 1591.6324   5.64055   0.89508   0.00126   26   3
 1591.7006   5.64582   0.89711   0.00173   28   3
 1591.7689   5.65110   0.91344   0.00167   27   3
 1591.8372   5.65637   0.92321   0.00245   30   3
 1591.9050   5.66161   0.92034   0.00142   30   3
 1591.9735   5.66690   0.92632   0.00141   29   3
 1592.0418   5.67218   0.95026   0.00288   29   3
 1592.1101   5.67746   0.96439   0.00280   30   3
 1592.1779   5.68269   0.96000   0.00213   29   3
 1592.2471   5.68804   0.95683   0.00284   23   3
 1592.3150   5.69328   0.95932   0.00178   27   3
 1592.3833   5.69856   0.95399   0.00185   27   3
 1592.4515   5.70383   0.95688   0.00125   25   3
 1594.6490   5.87361   0.88383   0.00287   75   3
 1594.7165   5.87883   0.86714   0.00156   74   3
 1595.7405   5.95794   0.56416   0.00139   73   3
 1595.8091   5.96324   0.54545   0.00114   73   3
 1595.8768   5.96847   0.53129   0.00100   72   3
 1595.9451   5.97375   0.52127   0.00104   71   3
 1596.0134   5.97902   0.51303   0.00135   74   3
 1596.0818   5.98431   0.50570   0.00112   71   3
 1596.1460   5.98927   0.49980   0.00133   43   3
 1596.2142   5.99454   0.49798   0.00150   43   3
 1596.2826   5.99983   0.49269   0.00114   44   3
 1596.3509   6.00510   0.49493   0.00143   43   3
 1596.4193   6.01039   0.49136   0.00121   38   3
 1596.4854   6.01549   0.49533   0.00130   28   3
 1596.5535   6.02076   0.50439   0.00171   27   3
 1596.6240   6.02620   0.50722   0.00138   43   3
 1596.6923   6.03147   0.50509   0.00118   44   3
 1596.7599   6.03670   0.50715   0.00143   40   3
 1596.8283   6.04199   0.51311   0.00159   40   3
 1596.8966   6.04727   0.52406   0.00136   42   3
 1596.9650   6.05255   0.53547   0.00120   37   3
 1597.0337   6.05785   0.55530   0.00112   40   3
 1597.1015   6.06309   0.57520   0.00161   46   3
 1597.1698   6.06837   0.60157   0.00145   45   3
 1597.2383   6.07366   0.62941   0.00120   42   3
 1597.3059   6.07889   0.65760   0.00126   42   3
 1597.3743   6.08417   0.68893   0.00144   45   3
 1597.4416   6.08937   0.71440   0.00118   35   3
 1597.5090   6.09458   0.74133   0.00136   28   3
 1598.3986   6.16331   0.91978   0.00289   43   3
 1598.4653   6.16846   0.92614   0.00135   29   3
 1598.5329   6.17368   0.93862   0.00147   29   3
 1598.6026   6.17907   0.95550   0.00129   38   3
 1599.1488   6.22127   0.97878   0.00200   45   3
 1599.2173   6.22656   0.98492   0.00193   45   3
 1599.2858   6.23185   0.98810   0.00162   45   3
 1599.3534   6.23707   0.99223   0.00123   44   3
 1599.4218   6.24236   0.99280   0.00125   43   3
 1599.4883   6.24750   0.98937   0.00113   28   3
 1599.5568   6.25279   0.98937   0.00128   27   3
 1599.6264   6.25817   0.99201   0.00120   45   3
 1599.6948   6.26345   0.98185   0.00148   46   3
 1599.7631   6.26873   0.97817   0.00103   45   3
 1599.8315   6.27402   0.97201   0.00095   46   3
 1599.8999   6.27930   0.96577   0.00136   46   3
 1599.9677   6.28454   0.96086   0.00120   45   3
 1600.0360   6.28981   0.96223   0.00134   45   3
 1600.1043   6.29509   0.96158   0.00159   43   3
 1600.1723   6.30035   0.95628   0.00132   46   3
 1600.2407   6.30563   0.94914   0.00149   46   3
 1600.3091   6.31091   0.94745   0.00148   46   3
 1600.3774   6.31619   0.94354   0.00115   43   3
 1600.4447   6.32139   0.93912   0.00128   35   3
 1600.5119   6.32658   0.93408   0.00106   29   3
 1600.5805   6.33188   0.92680   0.00132   33   3
 1600.6503   6.33727   0.91960   0.00120   45   3
 1600.7187   6.34256   0.91285   0.00124   45   3
 1600.7866   6.34780   0.90681   0.00111   46   3
 1600.8549   6.35308   0.90166   0.00106   44   3
 1600.9233   6.35836   0.89433   0.00147   44   3
 1600.9914   6.36363   0.88975   0.00104   43   3
 1601.0594   6.36888   0.88246   0.00109   42   3
 1601.1279   6.37417   0.87485   0.00146   46   3
 1601.1960   6.37943   0.87247   0.00107   43   3
 1601.2646   6.38473   0.86222   0.00091   42   3
 1601.3329   6.39001   0.85505   0.00106   45   3
 1601.4011   6.39528   0.85075   0.00097   42   3
 1601.4675   6.40041   0.83740   0.00105   30   3
 1601.5352   6.40564   0.83265   0.00139   25   3
 1601.6054   6.41106   0.82301   0.00113   44   3
 1601.6738   6.41635   0.81207   0.00126   46   3
 1601.7421   6.42163   0.80576   0.00121   45   3
 1601.8106   6.42692   0.79544   0.00102   45   3
 1601.8789   6.43219   0.78658   0.00118   46   3
 1601.9467   6.43744   0.77863   0.00145   46   3
 1602.0150   6.44271   0.76918   0.00126   44   3
 1602.0834   6.44800   0.76445   0.00107   43   3
 1602.1518   6.45328   0.75365   0.00133   46   3
 1602.2198   6.45853   0.74575   0.00121   43   3
 1602.2881   6.46381   0.73710   0.00077   42   3
 1602.3563   6.46908   0.72968   0.00104   45   3
 1602.4246   6.47435   0.72438   0.00129   44   3
 1602.4907   6.47946   0.71783   0.00099   28   3
 1602.5590   6.48474   0.71332   0.00174   29   3
 1602.6292   6.49016   0.71025   0.00145   45   3
 1602.6972   6.49542   0.70882   0.00107   46   3
 1602.7661   6.50074   0.70532   0.00092   45   3
 1602.8339   6.50598   0.70435   0.00118   45   3
 1602.9023   6.51126   0.70757   0.00152   46   3
 1602.9706   6.51654   0.71351   0.00145   45   3
 1603.0391   6.52183   0.71788   0.00126   45   3
 1603.1069   6.52707   0.72403   0.00116   43   3
 1603.1751   6.53234   0.73243   0.00098   45   3
 1603.2435   6.53763   0.73879   0.00100   45   3
 1603.3119   6.54291   0.74651   0.00100   45   3
 1603.3798   6.54815   0.75582   0.00099   45   3
 1603.4469   6.55334   0.76507   0.00098   33   3
 1603.5143   6.55854   0.77578   0.00130   25   3
 1603.5841   6.56394   0.78477   0.00122   37   3
 1603.6445   6.56860   0.80950   0.00093   44   3
 1603.7129   6.57389   0.81795   0.00138   45   3
 1603.7811   6.57916   0.82946   0.00090   44   3
 1603.8497   6.58446   0.84061   0.00131   44   3
 1603.9175   6.58970   0.85332   0.00099   42   3
 1603.9859   6.59498   0.86588   0.00104   44   3
 1604.0542   6.60026   0.87428   0.00121   45   3
 1604.1221   6.60550   0.88066   0.00136   45   3
 1604.1906   6.61079   0.89003   0.00114   39   3
 1604.2585   6.61605   0.89914   0.00129   42   3
 1604.3270   6.62134   0.90365   0.00093   44   3
 1604.3953   6.62661   0.90686   0.00101   43   3
 1604.4639   6.63192   0.90698   0.00107   44   3
 1604.5316   6.63715   0.90863   0.00081   42   3
 1604.5999   6.64242   0.91134   0.00063   40   3
 1604.6684   6.64771   0.91598   0.00110   45   3
 1604.7366   6.65298   0.92452   0.00084   42   3
 1604.8047   6.65824   0.92817   0.00102   43   3
 1604.8730   6.66352   0.93258   0.00100   44   3
 1604.9416   6.66882   0.94034   0.00106   43   3
 1605.0097   6.67408   0.95066   0.00086   42   3
 1605.0778   6.67934   0.95883   0.00140   42   3
 1605.1460   6.68461   0.96002   0.00083   45   3
 1605.2142   6.68988   0.97084   0.00098   42   3
 1605.2827   6.69517   0.97799   0.00098   44   3
 1605.3504   6.70040   0.98323   0.00094   43   3
 1605.4189   6.70569   0.98835   0.00121   41   3
 1605.4873   6.71098   0.98700   0.00115   45   3
 1605.5558   6.71627   0.98764   0.00104   43   3
 1605.6241   6.72155   0.99492   0.00128   42   3
 1605.6919   6.72679   0.99572   0.00091   44   3
 1605.7601   6.73206   0.99922   0.00084   44   3
 1605.8288   6.73736   1.00269   0.00093   43   3
 1605.8963   6.74258   1.00309   0.00123   43   3
 1605.9648   6.74787   1.00788   0.00110   45   3
 1606.0331   6.75315   1.01065   0.00105   44   3
 1606.1016   6.75844   1.00740   0.00121   42   3
 1606.1698   6.76371   1.00446   0.00099   44   3
 1606.2377   6.76895   0.99633   0.00126   44   3
 1606.3060   6.77423   0.99754   0.00101   42   3
 1606.3745   6.77952   0.99821   0.00096   42   3
 1606.4427   6.78479   0.99893   0.00098   44   3
 1606.5113   6.79009   0.99535   0.00102   44   3
 1606.5790   6.79532   0.99001   0.00079   41   3
 1606.6474   6.80061   0.98354   0.00119   45   3
 1606.7156   6.80588   0.97558   0.00113   44   3
 1606.7835   6.81112   0.96725   0.00110   43   3
 1606.8520   6.81642   0.95962   0.00129   45   3
 1606.9205   6.82171   0.95341   0.00110   40   3
 1606.9889   6.82699   0.95466   0.00086   43   3
 1607.0566   6.83222   0.94561   0.00108   45   3
 1607.1248   6.83749   0.94135   0.00107   44   3
 1607.1931   6.84277   0.93159   0.00091   43   3
 1607.2618   6.84808   0.92241   0.00096   42   3
 1607.3293   6.85329   0.91346   0.00086   42   3
 1607.3976   6.85857   0.90395   0.00081   42   3
 1607.4660   6.86385   0.89517   0.00104   42   3
 1607.5346   6.86915   0.88274   0.00127   45   3
 1607.6029   6.87443   0.87244   0.00093   40   3
 1607.6708   6.87967   0.85597   0.00098   44   3
 1607.7392   6.88496   0.84096   0.00092   45   3
 1607.8073   6.89023   0.83035   0.00094   42   3
 1607.8760   6.89553   0.81627   0.00081   42   3
 1607.9444   6.90081   0.80074   0.00125   39   3
 1608.0118   6.90602   0.78150   0.00095   41   3
 1608.0805   6.91133   0.76443   0.00102   45   3
 1608.1488   6.91661   0.74557   0.00085   44   3
 1608.2170   6.92188   0.72675   0.00081   43   3
 1608.2851   6.92714   0.69684   0.00124   43   3
 1608.3533   6.93241   0.66974   0.00101   43   3
 1608.4218   6.93770   0.64049   0.00109   45   3
 1608.4896   6.94294   0.60835   0.00106   45   3
 1608.5580   6.94822   0.57458   0.00097   40   3
 1608.7647   6.96419   0.49483   0.00290   28   3
 1608.8308   6.96930   0.48087   0.00094   41   3
 1608.8993   6.97459   0.48309   0.00122   42   3
 1608.9677   6.97987   0.47953   0.00126   45   3
 1609.0361   6.98516   0.48198   0.00106   44   3
 1609.1039   6.99040   0.48183   0.00109   40   3
 1609.1722   6.99567   0.48180   0.00140   43   3
 1609.2404   7.00095   0.47768   0.00128   43   3
 1609.3085   7.00621   0.47830   0.00100   39   3
 1609.3767   7.01148   0.47611   0.00106   44   3
 1609.4452   7.01677   0.47490   0.00114   45   3
 1609.5134   7.02203   0.47730   0.00112   43   3
 1609.5818   7.02733   0.48497   0.00103   44   3
 1609.6503   7.03261   0.48504   0.00094   41   3
 1609.7177   7.03782   0.49008   0.00086   39   3
 1609.7864   7.04313   0.50485   0.00103   43   3
 1609.8547   7.04840   0.52867   0.00133   39   3
 1609.9227   7.05366   0.55510   0.00097   43   3
 1609.9910   7.05894   0.57794   0.00109   39   3
 1610.0594   7.06422   0.60616   0.00091   40   3
 1610.1277   7.06950   0.63145   0.00096   41   3
 1610.1954   7.07473   0.65377   0.00087   38   3
 1610.2636   7.08000   0.68232   0.00083   40   3
 1610.3322   7.08530   0.71130   0.00090   42   3
 1610.4009   7.09061   0.73546   0.00077   43   3
 1610.4688   7.09585   0.75827   0.00082   42   3
 1610.5370   7.10112   0.76863   0.00077   42   3
 1610.6054   7.10640   0.78019   0.00091   43   3
 1610.6735   7.11167   0.79516   0.00139   42   3
 1610.7419   7.11695   0.81539   0.00104   44   3
 1610.8097   7.12219   0.82317   0.00056   41   3
 1610.8782   7.12748   0.83538   0.00091   40   3
 1610.9465   7.13276   0.84962   0.00127   42   3
 1611.0147   7.13803   0.86448   0.00071   40   3
 1611.0832   7.14332   0.88320   0.00109   44   3
 1611.1514   7.14859   0.89126   0.00094   38   3
 1611.2194   7.15384   0.91496   0.00074   40   3
 1611.2879   7.15913   0.92310   0.00110   45   3
 1611.3561   7.16440   0.92870   0.00109   42   3
 1611.4241   7.16966   0.93272   0.00113   43   3
 1611.4922   7.17492   0.93891   0.00091   42   3
 1611.7658   7.19606   0.94337   0.00264   31   3
 1611.8327   7.20123   0.97193   0.00167   43   3
 1611.9011   7.20651   0.97910   0.00135   44   3
 1611.9690   7.21176   0.97680   0.00107   41   3
 1612.0371   7.21702   0.97964   0.00101   42   3
 1612.1059   7.22234   0.98155   0.00106   43   3
 1612.1740   7.22760   0.98675   0.00121   43   3
 1612.2419   7.23284   0.99036   0.00111   43   3
 1612.3105   7.23814   0.99316   0.00127   44   3
 1612.3788   7.24342   1.00263   0.00108   44   3
 1612.4470   7.24868   1.00750   0.00105   41   3
 1612.5154   7.25397   1.01063   0.00150   45   3
 1612.5832   7.25921   1.01021   0.00105   42   3
 1612.6517   7.26450   1.01016   0.00113   45   3
 1612.7200   7.26978   1.00749   0.00136   44   3
 1612.7879   7.27502   1.00009   0.00112   42   3
 1612.8562   7.28030   0.99500   0.00129   43   3
 1612.9246   7.28559   0.98660   0.00154   43   3
 1612.9929   7.29086   0.98298   0.00105   41   3
 1613.0610   7.29612   0.97797   0.00120   42   3
 1613.1292   7.30139   0.97655   0.00106   44   3
 1613.1974   7.30666   0.97573   0.00117   43   3
 1613.6762   7.34366   0.93345   0.00135   36   3
 1613.7437   7.34887   0.91873   0.00202   45   3
 1613.8119   7.35414   0.92650   0.00154   44   3
 1613.8801   7.35941   0.92446   0.00127   43   3
 1613.9484   7.36469   0.91426   0.00093   42   3
 1614.0163   7.36993   0.90139   0.00105   44   3
 1614.0846   7.37521   0.89098   0.00088   42   3
 1614.1531   7.38050   0.88095   0.00113   45   3
 1614.2214   7.38578   0.87512   0.00079   43   3
 1614.2893   7.39102   0.86384   0.00103   44   3
 1614.3575   7.39629   0.85929   0.00097   43   3
 1614.4260   7.40158   0.85235   0.00086   43   3
 1614.4944   7.40687   0.83831   0.00104   45   3
 1614.7000   7.42275   0.84207   0.00136   36   3
 1614.7672   7.42795   0.80068   0.00184   44   3
 1614.8353   7.43321   0.80753   0.00129   42   3
 1614.9036   7.43848   0.79363   0.00101   44   3
 1614.9718   7.44375   0.77561   0.00083   44   3
 1615.0401   7.44903   0.76255   0.00102   43   3
 1615.1081   7.45429   0.74712   0.00079   45   3
 1615.1763   7.45955   0.73470   0.00101   40   3
 1615.2447   7.46484   0.72269   0.00078   43   3
 1615.3130   7.47012   0.71324   0.00082   43   3
 1615.3815   7.47541   0.71022   0.00079   44   3
 1615.4494   7.48065   0.70287   0.00093   44   3
 1615.5177   7.48593   0.69667   0.00066   42   3
 1615.5861   7.49122   0.69571   0.00071   45   3
 1615.6545   7.49650   0.69238   0.00084   45   3
 1615.7224   7.50174   0.68898   0.00098   44   3
 1615.7909   7.50703   0.69059   0.00089   43   3
 1615.8590   7.51230   0.69272   0.00109   43   3
 1615.9274   7.51758   0.69704   0.00114   43   3
 1615.9947   7.52278   0.70340   0.00112   40   3
 1616.0636   7.52810   0.71088   0.00080   44   3
 1616.1318   7.53338   0.71769   0.00080   42   3
 1616.2003   7.53867   0.72639   0.00105   44   3
 1616.2687   7.54395   0.73647   0.00103   42   3
 1616.3367   7.54921   0.74393   0.00107   42   3
 1616.4051   7.55449   0.75898   0.00074   44   3
 1616.4733   7.55976   0.77207   0.00106   44   3
 1616.5414   7.56502   0.78606   0.00094   41   3
 1616.6094   7.57028   0.80226   0.00078   44   3
 1616.6779   7.57557   0.81339   0.00110   45   3
 1616.7463   7.58085   0.82844   0.00097   45   3
 1616.8146   7.58613   0.83987   0.00083   42   3
 1616.8825   7.59137   0.84757   0.00116   45   3
 1616.9508   7.59665   0.85797   0.00111   43   3
 1617.0191   7.60193   0.86629   0.00084   43   3
 1617.0874   7.60720   0.87955   0.00074   43   3
 1617.1553   7.61245   0.88636   0.00093   43   3
 1617.2240   7.61776   0.90039   0.00093   41   3
 1617.2920   7.62301   0.90715   0.00094   43   3
 1617.3605   7.62830   0.91553   0.00125   44   3
 1617.4283   7.63354   0.91363   0.00102   43   3
 1617.4966   7.63882   0.91860   0.00089   44   3
 1617.5651   7.64411   0.92059   0.00092   43   3
 1617.6334   7.64939   0.92097   0.00124   45   3
 1617.7016   7.65466   0.92815   0.00111   42   3
 1617.7697   7.65992   0.93544   0.00085   43   3
 1617.8380   7.66519   0.94293   0.00080   44   3
 1617.9063   7.67047   0.94900   0.00099   44   3
 1617.9743   7.67573   0.95471   0.00123   42   3
 1618.0427   7.68101   0.96276   0.00108   43   3
 1618.1111   7.68630   0.97376   0.00099   43   3
 1618.1793   7.69156   0.97935   0.00100   43   3
 1618.2475   7.69683   0.98666   0.00121   43   3
 1618.3156   7.70210   0.98764   0.00103   43   3
 1618.3839   7.70737   0.99271   0.00092   44   3
 1618.4521   7.71265   0.99635   0.00099   44   3
 1618.5201   7.71789   0.99171   0.00089   44   3
 1619.7486   7.81281   0.99148   0.00138   42   3
 1619.8170   7.81809   0.99188   0.00150   45   3
 1619.8853   7.82337   0.98285   0.00109   43   3
 1619.9530   7.82860   0.96585   0.00111   43   3
 1620.0214   7.83389   0.96016   0.00079   42   3
 1620.0899   7.83918   0.95376   0.00103   44   3
 1620.1581   7.84445   0.94245   0.00107   43   3
 1620.2264   7.84972   0.93338   0.00121   43   3
 1620.2946   7.85499   0.92356   0.00094   43   3
 1620.3631   7.86028   0.91184   0.00130   41   3
 1620.4311   7.86554   0.90071   0.00121   44   3
 1620.4993   7.87081   0.89162   0.00141   43   3
 1620.5679   7.87611   0.87969   0.00116   45   3
 1620.6359   7.88136   0.86489   0.00115   43   3
 1620.7028   7.88653   0.85478   0.00107   32   3
 1620.7725   7.89192   0.83729   0.00094   43   3
 1620.8409   7.89720   0.81978   0.00135   44   3
 1620.9090   7.90246   0.79802   0.00090   41   3
 1620.9771   7.90772   0.78158   0.00104   45   3
 1621.0455   7.91300   0.76205   0.00132   44   3
 1621.1132   7.91824   0.73583   0.00089   43   3
 1621.1817   7.92353   0.71104   0.00111   45   3
 1621.2500   7.92881   0.68170   0.00136   45   3
 1621.3183   7.93408   0.64752   0.00144   44   3
 1621.3862   7.93933   0.61903   0.00129   45   3
 1621.4547   7.94462   0.58748   0.00128   44   3
 1621.5230   7.94990   0.56006   0.00151   44   3
 1621.5913   7.95518   0.53748   0.00139   45   3
 1621.6598   7.96047   0.51347   0.00126   41   3
 1621.7272   7.96568   0.49724   0.00133   41   3
 1621.7957   7.97096   0.49724   0.00099   40   3
 1621.8643   7.97627   0.49148   0.00136   43   3
 1621.9324   7.98153   0.49255   0.00103   41   3
 1622.0004   7.98679   0.49339   0.00115   44   3
 1622.0688   7.99207   0.49365   0.00098   41   3
 1622.1371   7.99735   0.49062   0.00131   44   3
 1622.2056   8.00264   0.48994   0.00109   43   3
 1622.2739   8.00791   0.49110   0.00110   45   3
 1622.3416   8.01314   0.49236   0.00086   40   3
 1622.4101   8.01844   0.48817   0.00185   44   3
 1622.4783   8.02371   0.49198   0.00128   43   3
 1622.5463   8.02896   0.49269   0.00113   42   3
 1622.6147   8.03425   0.49866   0.00140   45   3
 1623.0928   8.07119   0.63634   0.00225   44   3
 1623.1605   8.07641   0.66936   0.00146   43   3
 1623.2290   8.08170   0.69953   0.00078   41   3
 1623.2973   8.08698   0.72353   0.00109   45   3
 1623.3656   8.09226   0.74162   0.00101   44   3
 1623.4335   8.09751   0.75700   0.00080   45   3
 1623.5019   8.10279   0.77234   0.00108   45   3
 1623.5702   8.10807   0.78757   0.00094   44   3
 1623.6384   8.11333   0.80092   0.00082   43   3
 1623.7068   8.11862   0.81218   0.00097   43   3
 1623.7748   8.12388   0.82521   0.00100   43   3
 1623.8431   8.12915   0.83904   0.00116   44   3
 1623.9114   8.13443   0.84854   0.00113   44   3
 1623.9796   8.13970   0.86043   0.00080   40   3
 1624.0477   8.14496   0.87011   0.00110   44   3
 1624.1159   8.15023   0.88409   0.00099   43   3
 1624.1843   8.15551   0.89049   0.00108   43   3
 1624.2526   8.16079   0.89714   0.00119   39   3
 1624.3206   8.16604   0.90003   0.00110   41   3
 1624.3889   8.17132   0.90782   0.00113   43   3
 1624.4572   8.17660   0.91702   0.00086   42   3
 1624.5258   8.18189   0.92491   0.00100   45   3
 1624.5937   8.18714   0.92851   0.00082   43   3
 1624.6623   8.19244   0.93539   0.00076   40   3
 1624.7305   8.19771   0.94617   0.00094   43   3
 1624.7987   8.20298   0.95432   0.00125   43   3
 1624.8665   8.20822   0.95581   0.00121   44   3
 1624.9348   8.21349   0.96339   0.00117   43   3
 1625.0033   8.21879   0.97415   0.00125   45   3
 1625.0717   8.22407   0.98253   0.00147   44   3
 1625.1396   8.22932   0.98235   0.00122   41   3
 1625.2075   8.23457   0.98105   0.00099   42   3
 1625.2761   8.23986   0.98368   0.00125   43   3
 1625.3444   8.24514   0.98573   0.00105   39   3
 1625.4127   8.25042   0.98765   0.00109   41   3
 1625.4807   8.25567   0.98152   0.00113   44   3
 1625.5491   8.26095   0.98624   0.00089   44   3
 1625.6177   8.26626   0.98358   0.00147   40   3
 1625.6854   8.27149   0.98446   0.00095   41   3
 1625.7537   8.27676   0.98213   0.00085   41   3
 1625.8220   8.28204   0.98316   0.00121   42   3
 1625.8902   8.28731   0.97739   0.00111   43   3
 1625.9588   8.29261   0.97860   0.00118   42   3
 1626.0266   8.29785   0.97571   0.00110   44   3
 1626.0950   8.30313   0.97295   0.00102   44   3
 1626.1632   8.30840   0.96996   0.00124   43   3
 1626.2314   8.31367   0.96744   0.00100   42   3
 1626.2993   8.31892   0.96320   0.00110   42   3
 1626.3679   8.32422   0.95750   0.00111   44   3
 1626.4364   8.32951   0.95499   0.00124   45   3
 1626.5047   8.33479   0.94842   0.00103   43   3
 1626.5729   8.34005   0.94223   0.00120   43   3
 1626.6410   8.34532   0.93167   0.00131   42   3
 1626.7091   8.35057   0.92502   0.00092   42   3
 1626.7774   8.35586   0.92112   0.00114   43   3
 1626.8458   8.36114   0.91468   0.00111   43   3
 1626.9138   8.36640   0.90167   0.00152   44   3
 1626.9820   8.37166   0.89253   0.00097   43   3
 1627.0505   8.37696   0.88213   0.00097   43   3
 1627.1187   8.38222   0.87430   0.00098   42   3
 1627.1866   8.38747   0.86425   0.00123   42   3
 1627.2550   8.39275   0.86077   0.00089   43   3
 1627.3232   8.39803   0.85360   0.00118   40   3
 1627.3919   8.40333   0.84620   0.00108   45   3
 1627.4595   8.40856   0.83894   0.00113   43   3
 1627.5280   8.41385   0.82856   0.00116   44   3
 1627.5960   8.41910   0.81891   0.00087   40   3
 1627.6647   8.42441   0.80711   0.00137   44   3
 1627.7325   8.42964   0.79213   0.00112   42   3
 1627.8008   8.43492   0.78227   0.00093   42   3
 1627.8692   8.44021   0.76889   0.00119   43   3
 1627.9375   8.44548   0.75541   0.00099   42   3
 1628.0060   8.45078   0.74690   0.00142   44   3
 1628.0737   8.45601   0.73655   0.00098   39   3
 1628.1419   8.46128   0.72396   0.00104   41   3
 1628.2105   8.46658   0.71399   0.00080   43   3
 1628.2790   8.47187   0.70614   0.00097   44   3
 1628.3465   8.47708   0.69523   0.00087   41   3
 1628.4150   8.48238   0.68935   0.00086   38   3
 1628.4835   8.48767   0.68714   0.00125   44   3
 1628.5514   8.49291   0.68366   0.00093   39   3
 1628.6197   8.49819   0.68144   0.00107   43   3
 1628.6881   8.50348   0.68337   0.00130   44   3
 1628.7566   8.50877   0.68667   0.00140   45   3
 1629.6465   8.57752   0.80704   0.00127   21   3
 1629.7121   8.58259   0.80757   0.00206   44   3
 1629.7801   8.58784   0.81501   0.00189   46   3
 1629.8484   8.59312   0.83341   0.00124   41   3
 1629.9166   8.59839   0.84573   0.00117   43   3
 1629.9848   8.60366   0.85605   0.00116   43   3
 1630.0530   8.60893   0.86187   0.00140   46   3
 1630.1210   8.61418   0.87291   0.00152   41   3
 1630.1894   8.61947   0.87811   0.00133   42   3
 1630.2580   8.62477   0.88721   0.00117   44   3
 1630.3263   8.63005   0.89519   0.00100   45   3
 1630.3942   8.63529   0.90016   0.00145   45   3
 1630.4623   8.64055   0.90299   0.00116   42   3
 1630.5309   8.64585   0.91284   0.00126   44   3
 1630.5987   8.65109   0.91233   0.00112   41   3
 1630.6670   8.65636   0.91767   0.00112   43   3
 1630.7355   8.66166   0.92272   0.00142   45   3
 1630.8040   8.66695   0.92996   0.00159   46   3
 1630.8718   8.67219   0.93801   0.00119   40   3
 1630.9399   8.67745   0.94389   0.00165   42   3
 1631.0084   8.68274   0.95111   0.00123   44   3
 1631.0769   8.68803   0.95667   0.00181   46   3
 1631.1444   8.69325   0.95911   0.00139   42   3
 1631.2128   8.69853   0.97008   0.00129   43   3
 1631.2815   8.70384   0.98046   0.00157   46   3
 1631.3497   8.70911   0.98672   0.00165   44   3
 1631.4181   8.71439   0.99908   0.00122   42   3
 1631.4860   8.71964   1.00321   0.00112   43   3
 1631.5544   8.72493   1.00327   0.00167   46   3
 1631.6228   8.73021   1.00459   0.00141   46   3
 1631.6909   8.73548   1.00749   0.00148   44   3
 1632.1002   8.76710   1.00092   0.00161   45   3
 1632.1687   8.77238   1.00238   0.00157   41   3
 1632.2368   8.77765   1.00374   0.00108   41   3
 1632.3048   8.78290   1.00511   0.00134   45   3
 1632.3732   8.78818   1.00344   0.00152   45   3
 1632.4417   8.79348   1.00431   0.00152   45   3
 1632.5099   8.79875   1.00311   0.00161   45   3
 1632.5776   8.80398   0.99533   0.00145   43   3
 1632.6461   8.80927   0.99446   0.00181   44   3
 1632.7145   8.81456   0.98695   0.00179   46   3
 1632.7828   8.81983   0.97887   0.00160   45   3
 1632.8512   8.82511   0.97554   0.00416   45   3
 1632.9191   8.83036   0.95655   0.00215   44   3
 1632.9875   8.83565   0.95640   0.00201   46   3
 1633.0558   8.84093   0.95318   0.00210   46   3
 1633.1242   8.84621   0.94663   0.00184   46   3
 1633.1925   8.85149   0.94231   0.00173   45   3
 1633.2602   8.85672   0.93122   0.00145   43   3
 1633.3287   8.86201   0.92751   0.00159   45   3
 1633.3970   8.86728   0.92254   0.00161   43   3
 1633.4650   8.87254   0.91294   0.00157   46   3
 1633.5334   8.87782   0.90420   0.00148   45   3
 1633.6017   8.88310   0.88514   0.00169   45   3
 1633.6700   8.88837   0.87153   0.00166   44   3
 1633.7378   8.89361   0.85069   0.00100   43   3
 1633.8063   8.89891   0.82983   0.00149   45   3
 1633.8745   8.90418   0.80895   0.00120   44   3
 1633.9430   8.90947   0.78652   0.00122   43   3
 1634.0109   8.91471   0.76154   0.00181   46   3
 1634.0792   8.91999   0.73354   0.00176   46   3
 1634.1477   8.92528   0.70444   0.00127   44   3
 1634.2160   8.93056   0.67343   0.00134   44   3
 1634.2842   8.93583   0.64541   0.00154   44   3
 1634.3521   8.94107   0.61403   0.00142   43   3
 1634.4205   8.94636   0.58859   0.00166   46   3
 1634.4890   8.95165   0.56478   0.00172   45   3
 1634.5572   8.95692   0.53590   0.00171   43   3
 1634.6250   8.96216   0.52024   0.00149   42   3
 1634.6934   8.96745   0.50658   0.00160   44   3
 1634.7617   8.97273   0.49806   0.00149   44   3
 1634.8302   8.97801   0.49558   0.00163   46   3
 1634.8978   8.98324   0.49486   0.00125   44   3
 1634.9664   8.98854   0.49267   0.00153   46   3
 1635.0345   8.99380   0.49366   0.00152   44   3
 1635.1030   8.99909   0.49367   0.00122   42   3
 1635.1709   9.00434   0.49330   0.00149   45   3
 1635.2393   9.00962   0.48873   0.00204   46   3
 1635.3077   9.01491   0.49060   0.00175   46   3
 1635.3761   9.02019   0.49097   0.00227   44   3
 1635.4439   9.02543   0.49117   0.00156   45   3
 1635.5122   9.03071   0.49743   0.00147   40   3
 1635.5807   9.03600   0.50031   0.00179   43   3
 1635.6490   9.04127   0.51050   0.00185   46   3
 1635.7172   9.04655   0.52670   0.00163   45   3
 1635.7851   9.05179   0.54508   0.00150   45   3
 1635.8534   9.05707   0.56893   0.00141   44   3
 1635.9218   9.06235   0.59363   0.00121   43   3
 1635.9902   9.06763   0.61630   0.00173   45   3
 1636.0577   9.07285   0.64511   0.00131   41   3
 1636.1264   9.07816   0.66938   0.00155   45   3
 1636.1949   9.08345   0.69030   0.00170   46   3
 1636.2632   9.08873   0.70902   0.00209   46   3
 1636.3312   9.09398   0.72430   0.00144   40   3
 1636.3992   9.09924   0.74333   0.00147   44   3
 1636.4678   9.10453   0.75982   0.00174   46   3
 1636.5360   9.10981   0.77633   0.00186   45   3
 1636.6038   9.11504   0.78801   0.00146   43   3
 1636.6724   9.12034   0.80070   0.00180   46   3
 1636.7406   9.12561   0.81203   0.00211   45   3
 1636.8090   9.13090   0.82361   0.00187   45   3
 1636.8774   9.13618   0.83747   0.00159   46   3
 1636.9453   9.14143   0.84685   0.00176   46   3
 1637.0137   9.14671   0.85973   0.00193   46   3
 1637.0820   9.15199   0.86768   0.00191   46   3
 1637.1503   9.15727   0.88164   0.00171   45   3
 1637.2183   9.16252   0.89097   0.00187   45   3
 1637.2866   9.16780   0.90296   0.00188   46   3
 1637.3549   9.17307   0.91836   0.00158   45   3
 1637.4232   9.17835   0.92981   0.00181   44   3
 1637.4911   9.18359   0.93826   0.00219   45   3
 1637.5598   9.18890   0.94615   0.00226   43   3
 1637.6279   9.19416   0.95482   0.00192   46   3
 1637.6962   9.19945   0.95894   0.00232   46   3
 1637.7641   9.20469   0.96037   0.00215   46   3
 1637.8325   9.20997   0.97097   0.00194   46   3
 1637.9008   9.21525   0.97505   0.00198   46   3
 1637.9692   9.22053   0.97894   0.00198   45   3
 1638.0371   9.22578   0.98055   0.00166   46   3
 1638.1053   9.23105   0.98161   0.00177   43   3
 1638.1738   9.23634   0.98472   0.00189   46   3
 1638.2421   9.24162   0.98167   0.00221   46   3
 1638.3105   9.24690   0.97583   0.00204   46   3
 1638.3783   9.25214   0.97516   0.00231   46   3
 1638.4467   9.25743   0.97371   0.00232   46   3
 1638.5151   9.26271   0.96909   0.00218   46   3
 1638.5834   9.26798   0.96754   0.00269   43   3
 1638.6511   9.27322   0.97071   0.00199   44   3
 1638.7196   9.27851   0.97548   0.00197   45   3
 1638.7879   9.28379   0.96975   0.00209   45   3
 1638.8561   9.28905   0.96777   0.00175   42   3
 1638.9240   9.29430   0.96805   0.00170   42   3
 1638.9924   9.29959   0.96357   0.00208   44   3
 1639.0610   9.30489   0.96274   0.00216   44   3
 1639.1292   9.31016   0.95222   0.00237   41   3
 1639.1971   9.31540   0.95196   0.00202   45   3
 1639.2655   9.32069   0.94595   0.00209   46   3
 1639.3338   9.32596   0.94023   0.00215   45   3
 1639.4022   9.33125   0.93616   0.00241   46   3
 1639.4700   9.33649   0.92701   0.00200   45   3
 1639.5384   9.34177   0.92026   0.00218   46   3
 1639.6068   9.34706   0.91499   0.00194   46   3
 1639.6748   9.35231   0.91136   0.00213   43   3
 1639.7435   9.35762   0.89860   0.00221   44   3
 1639.8114   9.36286   0.89093   0.00239   46   3
 1639.8797   9.36814   0.88331   0.00185   46   3
 1639.9480   9.37341   0.87901   0.00166   44   3
 1640.0160   9.37867   0.87074   0.00215   46   3
 1640.0844   9.38395   0.86296   0.00196   45   3
 1640.1527   9.38923   0.85757   0.00178   43   3
 1640.2210   9.39451   0.85525   0.00214   46   3
 1640.2894   9.39979   0.85085   0.00175   46   3
 1640.3573   9.40504   0.84713   0.00220   46   3
 1640.4259   9.41034   0.83536   0.00228   43   3
 1640.4939   9.41559   0.82621   0.00177   45   3
 1640.5618   9.42084   0.81378   0.00188   46   3
 1640.6301   9.42612   0.80298   0.00178   45   3
 1640.6986   9.43140   0.79223   0.00269   46   3
 1640.9031   9.44721   0.75896   0.00197   46   3
 1640.9714   9.45248   0.74900   0.00286   45   3
 1641.0398   9.45777   0.74353   0.00246   46   3
 1641.1084   9.46307   0.73456   0.00181   43   3
 1641.1765   9.46833   0.72327   0.00164   44   3
 1641.2444   9.47358   0.71654   0.00202   46   3
 1641.3128   9.47886   0.70892   0.00190   46   3
 1641.3811   9.48414   0.69900   0.00161   45   3
 1641.4490   9.48938   0.69009   0.00171   46   3
 1641.5173   9.49466   0.68808   0.00166   45   3
 1641.5857   9.49994   0.68856   0.00100   38   3
 1641.6542   9.50524   0.68833   0.00137   44   3
 1641.7223   9.51050   0.69246   0.00157   41   3
 1641.7903   9.51575   0.69170   0.00195   46   3
 1641.8586   9.52103   0.69250   0.00153   45   3
 1641.9269   9.52630   0.69622   0.00139   43   3
 1641.9949   9.53156   0.70074   0.00167   46   3
 1642.0632   9.53684   0.71010   0.00180   45   3
 1642.1315   9.54211   0.71448   0.00178   44   3
 1642.2000   9.54741   0.72569   0.00199   45   3
 1642.2683   9.55268   0.73343   0.00204   45   3
 1642.3362   9.55793   0.73701   0.00142   45   3
 1642.4045   9.56320   0.74900   0.00133   45   3
 1642.4728   9.56849   0.75941   0.00144   45   3
 1642.5412   9.57377   0.77412   0.00197   45   3
 1642.6095   9.57904   0.79204   0.00162   42   3
 1642.6774   9.58429   0.80207   0.00195   44   3
 1642.7458   9.58958   0.81828   0.00207   46   3
 1642.8142   9.59486   0.82928   0.00175   44   3
 1642.8820   9.60010   0.83722   0.00153   45   3
 1642.9504   9.60538   0.84699   0.00181   45   3
 1643.0188   9.61066   0.85722   0.00177   46   3
 1643.0871   9.61594   0.87213   0.00271   46   3
 1643.1551   9.62119   0.87721   0.00199   44   3
 1643.2233   9.62646   0.88529   0.00195   44   3
 1643.2917   9.63175   0.89052   0.00178   45   3
 1643.3601   9.63704   0.89332   0.00182   43   3
 1643.4281   9.64229   0.90198   0.00228   44   3
 1643.4963   9.64756   0.91322   0.00208   46   3
 1643.5646   9.65284   0.91634   0.00230   46   3
 1643.6331   9.65813   0.92507   0.00157   40   3
 1643.7015   9.66341   0.93206   0.00255   42   3
 1643.7692   9.66864   0.93719   0.00272   44   3
 1643.8376   9.67392   0.94338   0.00181   44   3
 1643.9059   9.67921   0.94818   0.00163   43   3
 1643.9741   9.68448   0.95534   0.00224   44   3
 1644.0426   9.68976   0.96449   0.00250   43   3
 1644.1105   9.69501   0.97209   0.00260   46   3
 1644.1788   9.70029   0.97350   0.00251   45   3
 1644.2472   9.70557   0.97900   0.00222   45   3
 1644.3150   9.71081   0.97989   0.00164   42   3
 1644.3834   9.71610   0.97809   0.00258   46   3
 1644.4518   9.72138   0.98357   0.00257   46   3
 1644.5201   9.72666   0.97680   0.00213   46   3
 1644.5881   9.73191   0.98115   0.00210   45   3
 1644.6564   9.73719   0.98893   0.00295   46   3
 1644.7273   9.74267   0.98586   0.00242   22   3
 1644.8609   9.75299   0.97618   0.00226   46   3
 1644.9292   9.75826   0.98261   0.00142   41   3
 1644.9977   9.76355   0.98589   0.00162   42   3
 1645.0660   9.76883   0.98916   0.00340   46   3
 1645.1344   9.77412   0.98760   0.00263   43   3
 1645.2022   9.77936   0.98584   0.00258   46   3
 1645.2706   9.78464   0.98410   0.00172   46   3
 1645.3392   9.78994   0.98279   0.00192   44   3
 1645.4073   9.79520   0.98478   0.00298   46   3
 1645.4757   9.80048   0.98259   0.00313   46   3
 1645.5436   9.80573   0.97829   0.00285   45   3
 1645.6119   9.81101   0.97827   0.00341   46   3
 1645.6802   9.81629   0.97654   0.00297   46   3
 1645.7481   9.82153   0.97164   0.00317   46   3
 1645.8165   9.82682   0.96775   0.00199   45   3
 1645.8847   9.83209   0.96307   0.00184   45   3
 1645.9533   9.83738   0.95767   0.00244   43   3
 1646.0211   9.84263   0.95152   0.00310   45   3
 1646.0894   9.84790   0.93912   0.00298   46   3
 1646.5723   9.88521   0.85674   0.00140   36   3
 1646.7098   9.89583   0.83599   0.00189   44   3
 1646.7782   9.90112   0.80927   0.00102   43   3
 1646.8467   9.90641   0.79048   0.00114   46   3
 1646.9146   9.91165   0.76895   0.00099   44   3
 1646.9829   9.91693   0.74540   0.00099   43   3
 1647.0508   9.92218   0.71901   0.00101   42   3
 1647.1193   9.92747   0.68974   0.00118   43   3
 1647.1878   9.93277   0.65807   0.00117   40   3
 1647.4607   9.95385   0.58703   0.00172   13   3
 1647.8705   9.98551   0.51679   0.00174   14   3
 1648.0068   9.99604   0.51788   0.00174   13   3
 1648.4846  10.03295   0.54354   0.00314   13   3
 1648.9622  10.06986   0.66563   0.00269   14   3
 1649.7808  10.13310   0.86968   0.00221   12   3
 1649.9177  10.14368   0.87837   0.00247   14   3
 1651.9653  10.30187   0.89416   0.00077   12   3


==> tab_asc_lc.txt <==
 0.00492   0.50679   0.00542  17
 0.01455   0.50429   0.00655  15
 0.02440   0.50492   0.00557  15
 0.03449   0.50961   0.00434  17
 0.04514   0.52418   0.00398  15
 0.05497   0.55822   0.00575  15
 0.06536   0.60812   0.00737  16
 0.07554   0.65457   0.00724  16
 0.08511   0.70062   0.00617  13
 0.09442   0.74501   0.00687  15
 0.10536   0.78850   0.00607  15
 0.11524   0.82217   0.00569  16
 0.12449   0.84550   0.00663  14
 0.13508   0.86760   0.00507  16
 0.14496   0.89136   0.00522  15
 0.15456   0.90617   0.00580  15
 0.16510   0.92562   0.00483  20
 0.17497   0.94054   0.00532  17
 0.18473   0.94561   0.00483  13
 0.19500   0.95845   0.00485  15
 0.20527   0.97145   0.00450  16
 0.21501   0.98246   0.00465  13
 0.22492   0.98738   0.00357  16
 0.23547   0.99287   0.00344  17
 0.24482   0.99529   0.00416  15
 0.25472   0.99234   0.00309  20
 0.26527   0.98801   0.00339  20
 0.27532   0.98450   0.00332  18
 0.28503   0.97989   0.00311  19
 0.29506   0.97639   0.00346  19
 0.30493   0.96484   0.00465  20
 0.31483   0.95839   0.00363  16
 0.32481   0.94915   0.00312  18
 0.33479   0.93826   0.00445  16
 0.34461   0.92506   0.00326  19
 0.35471   0.91743   0.00284  18
 0.36549   0.90400   0.00313  19
 0.37523   0.88723   0.00283  17
 0.38470   0.87506   0.00327  19
 0.39499   0.86056   0.00363  20
 0.40499   0.84374   0.00473  18
 0.41475   0.82457   0.00520  17
 0.42505   0.80765   0.00495  20
 0.43467   0.79172   0.00565  15
 0.44494   0.76961   0.00475  17
 0.45532   0.74864   0.00427  18
 0.46534   0.73139   0.00352  16
 0.47482   0.71511   0.00280  17
 0.48514   0.70548   0.00286  18
 0.49502   0.70155   0.00275  19
 0.50489   0.69855   0.00230  16
 0.51476   0.70281   0.00189  15
 0.52500   0.71000   0.00213  16
 0.53485   0.72245   0.00298  13
 0.54531   0.73939   0.00299  15
 0.55575   0.76224   0.00368  17
 0.56514   0.77898   0.00444  15
 0.57489   0.80689   0.00365  19
 0.58527   0.83308   0.00370  20
 0.59486   0.85728   0.00378  16
 0.60432   0.87127   0.00363  17
 0.61459   0.88779   0.00341  18
 0.62454   0.90151   0.00349  16
 0.63455   0.91010   0.00361  19
 0.64486   0.92011   0.00356  20
 0.65540   0.93224   0.00306  20
 0.66517   0.94309   0.00355  17
 0.67491   0.95847   0.00271  20
 0.68526   0.96916   0.00270  19
 0.69498   0.97817   0.00357  15
 0.70444   0.98614   0.00263  18
 0.71476   0.99094   0.00206  18
 0.72482   0.99414   0.00277  13
 0.73457   0.99831   0.00212  13
 0.74516   0.99855   0.00172  12
 0.75546   1.00015   0.00319  13
 0.76535   1.00054   0.00249  14
 0.77533   1.00091   0.00239  16
 0.78532   0.99942   0.00330  14
 0.79471   0.99700   0.00390  12
 0.80457   0.98704   0.00283  14
 0.81490   0.97737   0.00294  14
 0.82489   0.97123   0.00326  16
 0.83486   0.95884   0.00292  18
 0.84540   0.94208   0.00289  18
 0.85535   0.92500   0.00300  14
 0.86484   0.90674   0.00361  15
 0.87520   0.88639   0.00351  18
 0.88498   0.86847   0.00340  15
 0.89458   0.84261   0.00377  16
 0.90461   0.81167   0.00560  16
 0.91514   0.77294   0.00655  16
 0.92503   0.72401   0.00727  14
 0.93499   0.67708   0.00792  16
 0.94559   0.62480   0.00917  16
 0.95515   0.58593   0.00860  13
 0.96483   0.53788   0.00789  17
 0.97586   0.51497   0.00609  16
 0.98544   0.50947   0.00549  15
 0.99511   0.50489   0.00469  17


==> tab_asc_ts.txt <==
   0.02128   0.00570   1
   0.02138   0.00581   1
   0.00719  -0.00839   1
   0.00627  -0.00931   1
   0.00767  -0.00790   1
   0.00607  -0.00950   1
   0.00623  -0.00933   1
   0.01161  -0.00396   1
   0.00809  -0.00747   1
   0.00734  -0.00822   1
   0.00394  -0.01161   1
   0.01188  -0.00367   1
   0.00783  -0.00771   1
   0.01718   0.00165   1
   0.01008  -0.00545   1
   0.00602  -0.00950   1
   0.00917  -0.00635   1
   0.01269  -0.00281   1
   0.01788   0.00239   1
   0.01582   0.00033   1
   0.01699   0.00151   1
   0.01995   0.00448   1
   0.01697   0.00151   1
   0.01961   0.00416   1
   0.02218   0.00674   1
   0.01847   0.00304   1
   0.02177   0.00636   1
   0.01699   0.00158   1
   0.01536  -0.00003   1
   0.01801   0.00263   0
   0.02065   0.00529   0
   0.02330   0.00795   1
   0.01837   0.00304   1
   0.01122  -0.00410   1
   0.02169   0.00638   1
   0.01143  -0.00386   1
   0.01310  -0.00217   1
   0.01226  -0.00299   1
   0.02326   0.00802   1
   0.01779   0.00257   1
   0.01466  -0.00054   1
   0.02048   0.00529   1
   0.02011   0.00495   1
   0.01866   0.00352   1
   0.01999   0.00487   1
   0.02626   0.01116   1
   0.01758   0.00250   1
   0.02499   0.00993   1
   0.03044   0.01541   1
   0.03644   0.02143   1
   0.02194   0.00695   1
   0.04099   0.02602   1
   0.03655   0.02160   1
   0.04231   0.02739   1
   0.04047   0.02558   1
   0.03115   0.01628   1
   0.03657   0.02173   1
   0.04311   0.02829   1
   0.02896   0.01417   1
   0.02141   0.00664   0
   0.01386  -0.00088   1
   0.01786   0.00315   0
   0.02186   0.00717   1
   0.02556   0.01090   0
   0.02926   0.01463   1
   0.02382   0.00922   1
   0.02545   0.01088   1
   0.02500   0.01046   0
   0.02455   0.01004   0
   0.02410   0.00963   1
   0.01737   0.00292   1
   0.01335  -0.00106   1
   0.00709  -0.00730   1
   0.01394  -0.00041   1
   0.01509   0.00078   1
   0.01567   0.00138   1
   0.01061  -0.00364   1
   0.01280  -0.00141   0
   0.01500   0.00081   0
   0.01719   0.00304   0
   0.01938   0.00527   0
   0.02157   0.00749   0
   0.02376   0.00972   0
   0.02595   0.01195   1
   0.02727   0.01330   1
   0.02272   0.00879   1
   0.02088   0.00699   1
   0.01825   0.00440   1
   0.01570   0.00189   1
   0.01739   0.00362   1
   0.01651   0.00277   1
   0.01936   0.00566   1
   0.02213   0.00847   1
   0.01864   0.00503   1
   0.01878   0.00521   1
   0.01108  -0.00245   1
   0.00888  -0.00462   1
  -0.00284  -0.01629   1
   0.00354  -0.00987   1
   0.00429  -0.00908   1
   0.01027  -0.00306   1
   0.00041  -0.01288   1
   0.00222  -0.01102   1
  -0.00602  -0.01921   1
  -0.00286  -0.01601   1
  -0.00136  -0.01447   1
  -0.00074  -0.01380   1
  -0.00315  -0.01616   1
  -0.00272  -0.01569   1
  -0.00486  -0.01778   1
  -0.01174  -0.02462   1
  -0.01658  -0.02941   1
  -0.01528  -0.02806   1
  -0.01385  -0.02659   1
  -0.01097  -0.02366   1
  -0.00299  -0.01563   1
   0.00169  -0.01090   1
   0.01498   0.00243   1
   0.01513   0.00263   1
   0.00698  -0.00547   1
   0.00608  -0.00632   1
   0.00906  -0.00329   1
   0.00626  -0.00603   1
   0.00521  -0.00703   1
   0.00041  -0.01179   1
  -0.00067  -0.01281   1
  -0.00465  -0.01674   1
  -0.00938  -0.02142   1
  -0.00759  -0.01958   1
  -0.00809  -0.02003   1
  -0.00071  -0.01260   1
   0.00343  -0.00840   1
   0.01061  -0.00116   1
   0.00712  -0.00460   1
   0.01298   0.00131   1
   0.00696  -0.00465   1
   0.00499  -0.00657   1
   0.00408  -0.00743   1
   0.00419  -0.00726   1
   0.00080  -0.01060   1
  -0.00330  -0.01464   1
  -0.00236  -0.01365   1
   0.00260  -0.00863   1
   0.00191  -0.00926   1
  -0.00004  -0.01115   1
  -0.00028  -0.01135   1
   0.00121  -0.00980   1
  -0.00435  -0.01529   1
  -0.00250  -0.01339   1
   0.00267  -0.00816   1
  -0.00443  -0.01520   1
   0.00033  -0.01038   1
   0.00216  -0.00850   1
   0.00530  -0.00530   1
   0.01194   0.00141   1
   0.01781   0.00733   0
   0.02368   0.01326   1
   0.02068   0.01032   1
   0.01926   0.00896   1
   0.01768   0.00744   1
   0.01083   0.00065   1
   0.01466   0.00454   1
   0.01144   0.00138   1
   0.01053   0.00053   1
   0.00612  -0.00382   1
   0.00964  -0.00024   1
   0.01190   0.00208   1
   0.00872  -0.00103   1
   0.00854  -0.00115   1
   0.00369  -0.00594   1
   0.00394  -0.00563   1
   0.01237   0.00287   1
   0.00840  -0.00104   1
  -0.00069  -0.01007   1
   0.00090  -0.00842   1
   0.01176   0.00251   1
   0.00421  -0.00498   1
   0.00037  -0.00876   1
   0.00244  -0.00662   1
   0.00707  -0.00192   1
  -0.00138  -0.01031   1
   0.00050  -0.00837   1
  -0.00213  -0.01093   1
   0.00556  -0.00318   1
   0.01116   0.00248   1
   0.01170   0.00309   1
   0.01540   0.00686   1
   0.01716   0.00868   1
   0.00907   0.00066   1
   0.01788   0.00953   1
   0.01698   0.00869   1
   0.01951   0.01130   1
   0.01415   0.00599   1
   0.00991   0.00183   1
   0.01087   0.00284   1
   0.01676   0.00881   1
   0.01373   0.00584   1
   0.01216   0.00434   1
   0.01354   0.00578   1
   0.01010   0.00241   1
   0.01532   0.00769   1
   0.01786   0.01030   1
   0.01707   0.00958   1
   0.01149   0.00407   1
   0.01237   0.00501   1
   0.00386  -0.00342   1
   0.00490  -0.00232   1
   0.00723   0.00007   1
   0.00920   0.00212   1
   0.01475   0.00773   1
   0.01859   0.01164   1
   0.01619   0.00930   1
   0.00809   0.00128   1
   0.00179  -0.00496   1
  -0.00122  -0.00791   1
  -0.00129  -0.00790   1
  -0.00340  -0.00995   1
  -0.00353  -0.01001   1
  -0.00064  -0.00705   1
  -0.00301  -0.00936   1
  -0.00801  -0.01428   1
   0.00676   0.00055   1
   0.01212   0.00598   1
   0.00794   0.00187   1
   0.00673   0.00073   1
   0.01359   0.00766   1
   0.00185  -0.00401   1
   0.00182  -0.00397   1
  -0.00223  -0.00796   1
   0.00412  -0.00154   1
   0.00227  -0.00333   1
   0.00397  -0.00156   1
   0.01419   0.00874   1
   0.01467   0.00929   1
   0.01468   0.00936   1
   0.01652   0.01127   1
   0.01859   0.01341   1
   0.02020   0.01509   1
   0.02052   0.01548   1
   0.01690   0.01192   1
   0.02181   0.01690   1
   0.02121   0.01637   1
   0.01592   0.01114   1
   0.00773   0.00303   1
   0.01133   0.00670   1
   0.00649   0.00192   1
   0.01994   0.01544   1
   0.02303   0.01860   1
   0.02189   0.01753   1
   0.02425   0.01995   1
   0.02178   0.01755   1
   0.01729   0.01313   1
   0.00774   0.00365   1
   0.01466   0.01064   1
   0.00656   0.00261   1
   0.00892   0.00504   1
   0.01025   0.00643   1
   0.00767   0.00392   1
   0.00987   0.00618   1
   0.00839   0.00478   0
   0.00692   0.00337   1
   0.00782   0.00434   1
  -0.00075  -0.00416   1
  -0.00161  -0.00496   1
  -0.00689  -0.01017   1
  -0.01076  -0.01397   1
  -0.00705  -0.01019   1
  -0.00977  -0.01285   1
  -0.01624  -0.01926   1
  -0.00956  -0.01250   1
  -0.01051  -0.01339   1
  -0.01146  -0.01428   1
  -0.01010  -0.01284   1
   0.00115  -0.00153   0
   0.01239   0.00978   1
   0.01569   0.01314   1
   0.00471   0.00222   1
   0.01738   0.01496   1
   0.01218   0.00983   1
   0.02231   0.02002   1
   0.02531   0.02309   1
   0.02219   0.02004   1
   0.01165   0.00957   1
   0.00083  -0.00119   1
   0.00123  -0.00073   1
   0.00032  -0.00158   1
  -0.00583  -0.00766   1
   0.01106   0.00930   1
   0.01297   0.01127   1
   0.01302   0.01138   1
   0.01026   0.00868   1
   0.01150   0.01000   1
   0.00792   0.00647   1
   0.00788   0.00650   1
   0.00598   0.00466   1
   0.00523   0.00397   0
   0.00447   0.00328   0
   0.00371   0.00259   0
   0.00296   0.00189   0
   0.00220   0.00120   0
   0.00145   0.00051   0
   0.00069  -0.00019   0
  -0.00006  -0.00088   1
   0.01166   0.01090   1
   0.01446   0.01377   1
   0.00859   0.00795   1
   0.00084   0.00026   1
  -0.00107  -0.00158   1
  -0.00176  -0.00220   1
  -0.00636  -0.00674   1
  -0.00891  -0.00924   1
  -0.00245  -0.00272   1
  -0.00377  -0.00398   1
  -0.00553  -0.00568   1
  -0.00608  -0.00617   1
  -0.00347  -0.00350   1
  -0.00573  -0.00570   1
  -0.00656  -0.00647   1
  -0.00332  -0.00317   1
   0.00062   0.00082   1
  -0.00485  -0.00459   1
  -0.00474  -0.00441   0
  -0.00462  -0.00424   0
  -0.00450  -0.00406   0
  -0.00438  -0.00388   1
  -0.00095  -0.00040   1
  -0.00286  -0.00225   1
  -0.00377  -0.00311   1
  -0.00872  -0.00799   1
  -0.00428  -0.00350   1
  -0.01562  -0.01478   1
  -0.01726  -0.01637   1
  -0.01585  -0.01490   1
  -0.01342  -0.01241   1
  -0.01775  -0.01670   1
  -0.01833  -0.01722   1
  -0.02257  -0.02140   1
  -0.01763  -0.01641   1
  -0.01573  -0.01446   1
  -0.01043  -0.00910   1
  -0.00721  -0.00583   1
  -0.00511  -0.00368   1
  -0.00271  -0.00123   1
  -0.00706  -0.00552   1
   0.00291   0.00451   1
   0.00377   0.00541   1
   0.00182   0.00352   1
   0.00458   0.00633   1
   0.00348   0.00528   1
   0.00198   0.00384   1
   0.00797   0.00987   1
   0.00122   0.00317   1
  -0.00161   0.00039   1
   0.00533   0.00738   1
   0.00175   0.00385   1
  -0.00433  -0.00217   1
   0.00307   0.00527   1
   0.00048   0.00274   1
  -0.00211   0.00019   1
  -0.01032  -0.00798   1
  -0.00774  -0.00535   1
  -0.00964  -0.00720   1
  -0.00412  -0.00163   1
   0.00091   0.00344   1
   0.00573   0.00831   1
   0.00754   0.01017   1
   0.00829   0.01097   1
   0.00580   0.00853   1
   0.00674   0.00951   1
   0.00803   0.01084   1
   0.00692   0.00977   1
   0.00197   0.00487   1
   0.00113   0.00407   1
  -0.00068   0.00231   1
   0.00552   0.00855   1
   0.00419   0.00727   1
   0.00652   0.00964   1
   0.00640   0.00956   1
   0.01379   0.01700   1
   0.01365   0.01690   1
   0.01462   0.01791   1
   0.01016   0.01349   1
   0.01108   0.01446   1
   0.00794   0.01135   1
   0.01435   0.01781   1
   0.01041   0.01391   1
   0.00526   0.00879   1
   0.00271   0.00629   1
   0.00085   0.00446   1
  -0.00661  -0.00296   1
  -0.00576  -0.00207   1
  -0.00461  -0.00088   1
  -0.00098   0.00279   1
   0.00085   0.00466   1
   0.00308   0.00692   1
   0.01175   0.01562   1
   0.00371   0.00762   1
   0.00523   0.00918   1
   0.00106   0.00505   1
   0.00215   0.00617   1
   0.00115   0.00521   1
  -0.00140   0.00269   1
  -0.00375   0.00037   1
  -0.01052  -0.00636   1
  -0.01585  -0.01166   1
  -0.01456  -0.01034   1
  -0.00426  -0.00000   1
  -0.00821  -0.00392   1
  -0.00701  -0.00269   1
  -0.00625  -0.00190   1
  -0.00834  -0.00395   1
  -0.01078  -0.00636   1
  -0.01262  -0.00817   1
  -0.01104  -0.00656   1
  -0.01214  -0.00763   1
  -0.01237  -0.00783   1
  -0.00924  -0.00467   1
  -0.01190  -0.00731   1
  -0.01299  -0.00837   1
  -0.01223  -0.00758   1
  -0.00835  -0.00366   1
  -0.00679  -0.00208   1
  -0.00775  -0.00301   1
  -0.00259   0.00217   1
   0.00864   0.01343   1
   0.00556   0.01038   1
   0.01175   0.01660   1
   0.01028   0.01515   1
   0.01445   0.01935   1
   0.01762   0.02254   1
   0.01031   0.01526   1
   0.01097   0.01594   1
   0.01438   0.01938   1
   0.00791   0.01293   1
   0.00322   0.00826   1
  -0.00705  -0.00199   1
  -0.00094   0.00414   1
   0.00235   0.00746   1
  -0.00254   0.00259   1
  -0.00514   0.00001   1
  -0.00847  -0.00329   1
  -0.01069  -0.00550   1
  -0.00764  -0.00243   1
  -0.00508   0.00015   1
  -0.00876  -0.00351   1
  -0.00592  -0.00064   1
  -0.01259  -0.00730   1
  -0.01333  -0.00802   1
  -0.01382  -0.00849   1
  -0.01475  -0.00940   0
  -0.01568  -0.01032   1
  -0.01564  -0.01026   1
  -0.01660  -0.01120   1
  -0.01851  -0.01310   1
  -0.01874  -0.01331   1
  -0.02391  -0.01847   1
  -0.02754  -0.02208   1
  -0.02971  -0.02423   1
  -0.02832  -0.02283   1
  -0.02355  -0.01804   1
  -0.02588  -0.02036   1
  -0.03207  -0.02653   1
  -0.03127  -0.02572   1
  -0.02370  -0.01815   1
  -0.02373  -0.01815   1
  -0.01832  -0.01274   1
  -0.01842  -0.01282   1
  -0.01643  -0.01082   0
  -0.01444  -0.00882   0
  -0.01245  -0.00682   0
  -0.01046  -0.00482   1
   0.00638   0.01202   1
  -0.00696  -0.00130   1
  -0.01318  -0.00751   1
  -0.00989  -0.00421   1
  -0.00512   0.00057   1
  -0.01428  -0.00859   1
  -0.01746  -0.01176   1
  -0.01603  -0.01032   1
  -0.01111  -0.00539   1
  -0.00727  -0.00154   1
  -0.00783  -0.00210   1
  -0.01609  -0.01035   1
  -0.01103  -0.00529   1
  -0.00963  -0.00388   1
  -0.00118   0.00457   1
   0.00094   0.00669   1
   0.00027   0.00604   1
   0.01045   0.01622   1
  -0.00457   0.00120   1
  -0.00770  -0.00193   1
  -0.00506   0.00071   1
   0.00415   0.00993   1
  -0.00346   0.00233   1
  -0.01711  -0.01132   1
  -0.00476   0.00103   1
  -0.00896  -0.00317   1
  -0.00344   0.00236   1
  -0.01515  -0.00935   1
  -0.00932  -0.00353   1
  -0.01399  -0.00820   1
  -0.00534   0.00045   1
  -0.00325   0.00254   1
  -0.00629  -0.00050   1
  -0.00867  -0.00288   1
  -0.00949  -0.00370   1
  -0.00797  -0.00218   1
  -0.01750  -0.01171   1
  -0.01352  -0.00774   1
  -0.00953  -0.00375   1
  -0.00969  -0.00391   1
  -0.00614  -0.00036   1
  -0.00311   0.00266   1
   0.00279   0.00855   1
   0.00324   0.00900   1
   0.00253   0.00829   1
  -0.01026  -0.00450   1
  -0.01024  -0.00449   1
  -0.01264  -0.00690   1
  -0.02240  -0.01666   1
  -0.02591  -0.02018   1
  -0.02411  -0.01838   1
  -0.02606  -0.02034   1
  -0.01979  -0.01408   1
  -0.02115  -0.01545   1
  -0.02640  -0.02070   1
  -0.02964  -0.02395   1
  -0.02272  -0.01704   1
  -0.01594  -0.01026   1
  -0.01675  -0.01109   1
  -0.02347  -0.01782   1
  -0.01739  -0.01174   1
  -0.00797  -0.00233   1
  -0.00244   0.00319   1
  -0.00867  -0.00305   1
  -0.00735  -0.00174   1
   0.00090   0.00650   1
   0.00041   0.00600   1
   0.00314   0.00872   1
   0.00574   0.01130   1
   0.00620   0.01175   0
   0.00666   0.01220   1
   0.00760   0.01313   1
   0.00447   0.00999   1
   0.00147   0.00698   1
   0.00275   0.00825   1
   0.00421   0.00969   1
   0.00619   0.01166   1
   0.00720   0.01265   1
   0.00486   0.01030   1
   0.00423   0.00965   1
  -0.00272   0.00269   1
   0.00890   0.01429   1
  -0.00149   0.00389   1
   0.00379   0.00915   1
  -0.01637  -0.01103   1
   0.00039   0.00572   1
   0.00767   0.01299   1
   0.01091   0.01621   1
   0.00275   0.00803   1
   0.00028   0.00554   1
  -0.00331   0.00194   1
  -0.00465   0.00058   1
  -0.01863  -0.01342   1
  -0.01500  -0.00980   1
  -0.01563  -0.01045   1
  -0.01876  -0.01360   1
  -0.00837  -0.00323   1
  -0.00505   0.00007   1
  -0.01356  -0.00846   1
  -0.01392  -0.00884   1
   0.00148   0.00654   1
   0.00787   0.01291   1
  -0.00206   0.00296   1
  -0.00999  -0.00498   1
  -0.01247  -0.00748   1
  -0.02250  -0.01754   1
  -0.02375  -0.01881   1
  -0.00561  -0.00069   2
   0.00019   0.00510   2
   0.00023   0.00511   0
   0.00027   0.00513   0
   0.00031   0.00514   2
   0.01113   0.01595   2
   0.01463   0.01943   2
   0.01776   0.02253   2
   0.01930   0.02405   2
   0.01962   0.02435   0
   0.01994   0.02464   0
   0.02026   0.02494   0
   0.02057   0.02523   0
   0.02089   0.02553   2
   0.01127   0.01588   2
   0.01246   0.01704   2
   0.00717   0.01174   2
  -0.01694  -0.01240   2
  -0.00521  -0.00070   2
  -0.00097   0.00352   2
   0.00129   0.00575   2
  -0.00048   0.00396   2
  -0.00085   0.00356   2
  -0.00196   0.00243   2
  -0.00085   0.00352   2
   0.00045   0.00479   0
   0.00174   0.00606   0
   0.00303   0.00732   0
   0.00433   0.00859   2
  -0.00123   0.00301   2
  -0.00716  -0.00294   2
   0.00071   0.00489   1
  -0.00674  -0.00258   1
  -0.03035  -0.02622   2
  -0.03014  -0.02603   2
  -0.02419  -0.02011   2
  -0.01990  -0.01584   2
  -0.01993  -0.01590   2
  -0.02211  -0.01811   2
  -0.02313  -0.01916   0
  -0.02415  -0.02021   0
  -0.02517  -0.02125   0
  -0.02619  -0.02230   0
  -0.02721  -0.02335   2
  -0.02597  -0.02214   2
  -0.03043  -0.02663   2
  -0.03412  -0.03034   2
  -0.00348   0.00026   1
   0.00495   0.00866   1
   0.00946   0.01315   1
   0.00949   0.01315   1
   0.00678   0.01042   1
   0.00179   0.00539   1
  -0.00206   0.00152   1
  -0.00173   0.00182   1
  -0.00736  -0.00384   1
  -0.00681  -0.00332   1
  -0.00896  -0.00550   1
  -0.00434  -0.00092   1
   0.00482   0.00822   1
   0.00728   0.01065   1
   0.00335   0.00669   1
   0.00115   0.00445   1
   0.00066   0.00394   1
  -0.00021   0.00304   1
  -0.00682  -0.00360   1
  -0.01024  -0.00706   1
  -0.01616  -0.01301   1
  -0.01556  -0.01244   1
  -0.01183  -0.00873   1
  -0.00823  -0.00516   1
  -0.00243   0.00061   1
  -0.00194   0.00107   1
   0.00051   0.00348   1
   0.00068   0.00363   0
   0.00086   0.00377   0
   0.00103   0.00391   0
   0.00120   0.00406   0
   0.00138   0.00420   0
   0.00155   0.00435   0
   0.00173   0.00449   0
   0.00190   0.00463   0
   0.00208   0.00478   0
   0.00225   0.00492   0
   0.00243   0.00506   0
   0.00260   0.00521   0
   0.00277   0.00535   1
  -0.00027   0.00227   1
   0.00387   0.00638   1
   0.01628   0.01876   1
   0.02520   0.02765   2
   0.02493   0.02734   2
   0.02665   0.02904   2
   0.02614   0.02850   2
   0.02224   0.02456   2
   0.01929   0.02158   2
   0.01577   0.01803   2
  -0.00221   0.00002   1
   0.00149   0.00369   1
   0.00199   0.00416   1
   0.00370   0.00584   1
   0.00306   0.00516   1
  -0.00033   0.00174   1
   0.00102   0.00307   1
   0.00613   0.00815   1
  -0.00097   0.00101   1
  -0.00333  -0.00138   1
  -0.00736  -0.00544   1
  -0.01136  -0.00948   1
  -0.01410  -0.01225   1
  -0.01170  -0.00988   1
  -0.00978  -0.00799   1
  -0.00896  -0.00720   1
  -0.00997  -0.00824   1
  -0.00840  -0.00670   1
  -0.00859  -0.00692   1
  -0.00839  -0.00676   1
  -0.00814  -0.00653   1
  -0.00966  -0.00808   1
  -0.01015  -0.00861   1
  -0.00956  -0.00805   1
  -0.01033  -0.00884   1
  -0.01178  -0.01033   1
  -0.01408  -0.01266   1
  -0.01217  -0.01078   1
  -0.01080  -0.00944   1
  -0.00928  -0.00795   1
  -0.00420  -0.00290   1
  -0.00727  -0.00600   1
  -0.00792  -0.00668   1
  -0.00431  -0.00310   1
  -0.00911  -0.00793   1
  -0.00508  -0.00393   1
  -0.00357  -0.00246   1
  -0.00456  -0.00348   1
  -0.00233  -0.00128   1
  -0.00393  -0.00290   1
  -0.00456  -0.00357   1
  -0.00261  -0.00165   1
  -0.00061   0.00033   1
   0.00590   0.00680   1
   0.00630   0.00717   1
   0.00784   0.00869   1
   0.00821   0.00903   1
   0.01000   0.01079   1
   0.01352   0.01428   1
   0.01331   0.01404   1
   0.01277   0.01347   1
   0.01237   0.01304   1
   0.01261   0.01325   1
   0.01141   0.01202   1
   0.01078   0.01136   1
   0.01181   0.01236   1
   0.01465   0.01518   1
   0.01574   0.01624   1
   0.01686   0.01733   1
   0.01868   0.01912   1
   0.01767   0.01808   1
   0.01678   0.01717   1
   0.01575   0.01611   1
   0.01327   0.01360   1
   0.01386   0.01416   1
   0.01291   0.01318   1
   0.02648   0.02672   1
   0.01903   0.01925   1
   0.01661   0.01680   1
   0.01465   0.01482   1
   0.01346   0.01359   1
   0.01350   0.01361   1
   0.01355   0.01363   1
   0.01263   0.01269   1
   0.01339   0.01342   1
   0.01421   0.01421   1
   0.01112   0.01110   1
   0.00834   0.00829   1
   0.00409   0.00402   1
   0.00125   0.00115   1
  -0.00114  -0.00126   1
  -0.00215  -0.00230   1
   0.00023   0.00005   1
  -0.00194  -0.00214   1
  -0.00330  -0.00353   1
  -0.00332  -0.00357   1
  -0.00144  -0.00172   1
   0.00034   0.00004   1
  -0.00339  -0.00372   1
   0.00245   0.00210   1
   0.00478   0.00441   1
   0.00533   0.00492   1
   0.00651   0.00608   1
   0.00253   0.00208   1
   0.00133   0.00086   1
   0.00698   0.00648   1
   0.00581   0.00529   1
   0.00692   0.00638   1
   0.00919   0.00862   1
   0.00972   0.00913   1
   0.01414   0.01353   1
   0.01593   0.01529   1
   0.01214   0.01149   1
   0.00898   0.00830   1
   0.00062  -0.00008   1
   0.00173   0.00101   1
   0.00286   0.00211   1
   0.00451   0.00374   1
   0.00166   0.00087   1
  -0.00147  -0.00228   1
  -0.00283  -0.00366   1
  -0.00504  -0.00589   1
  -0.00828  -0.00916   1
  -0.01175  -0.01265   1
  -0.01494  -0.01585   1
  -0.00935  -0.01028   1
  -0.01187  -0.01283   1
  -0.00847  -0.00945   1
  -0.00979  -0.01079   1
  -0.01013  -0.01114   1
  -0.01012  -0.01115   1
  -0.00986  -0.01091   1
  -0.00840  -0.00947   1
  -0.01034  -0.01143   1
  -0.01036  -0.01147   1
  -0.01775  -0.01888   1
  -0.02245  -0.02359   1
  -0.01970  -0.02086   1
  -0.01850  -0.01968   1
  -0.01824  -0.01944   1
  -0.02045  -0.02167   1
  -0.01884  -0.02007   1
  -0.01546  -0.01671   1
  -0.00815  -0.00941   1
  -0.01207  -0.01335   1
  -0.01445  -0.01575   1
  -0.01795  -0.01926   1
  -0.02399  -0.02532   1
  -0.03436  -0.03571   1
  -0.04532  -0.04668   2
  -0.04874  -0.05012   2
  -0.04046  -0.04186   1
  -0.03860  -0.04001   1
  -0.02794  -0.02937   1
  -0.02682  -0.02826   1
  -0.02241  -0.02387   1
  -0.01955  -0.02102   1
  -0.01800  -0.01948   1
  -0.02318  -0.02468   1
  -0.02318  -0.02469   1
  -0.02385  -0.02537   1
  -0.02403  -0.02557   1
  -0.02182  -0.02337   1
  -0.01543  -0.01699   1
  -0.01793  -0.01951   1
  -0.01692  -0.01851   1
  -0.00955  -0.01115   1
   0.00077  -0.00085   1
   0.00763   0.00601   1
   0.00683   0.00520   1
   0.00881   0.00716   1
   0.00955   0.00789   1
   0.00811   0.00644   1
   0.01168   0.01000   1
   0.01491   0.01322   1
   0.01320   0.01149   1
   0.01200   0.01029   1
   0.00083  -0.00089   1
  -0.00722  -0.00895   1
  -0.01072  -0.01246   1
  -0.00662  -0.00837   1
  -0.01207  -0.01383   1
  -0.01141  -0.01318   1
  -0.00791  -0.00968   1
  -0.00517  -0.00695   1
   0.00049  -0.00130   1
  -0.00085  -0.00265   1
   0.01518   0.01338   1
   0.01359   0.01178   1
   0.00934   0.00752   1
   0.00432   0.00250   1
   0.00345   0.00162   1
  -0.00016  -0.00200   0
  -0.00377  -0.00562   0
  -0.00738  -0.00924   0
  -0.01099  -0.01285   1
   0.01103   0.00916   1
   0.01102   0.00915   1
   0.00240   0.00053   1
   0.00084  -0.00104   1
   0.00037  -0.00151   1
   0.00306   0.00117   1
   0.00377   0.00188   1
   0.00449   0.00259   1
   0.01273   0.01083   1
   0.01816   0.01626   1
   0.02320   0.02129   1
   0.02488   0.02297   1
   0.02701   0.02510   1
   0.02602   0.02410   1
   0.02047   0.01855   1
   0.01781   0.01589   1
   0.01186   0.00994   1
   0.00957   0.00765   1
   0.00778   0.00585   1
   0.01283   0.01090   1
   0.01755   0.01562   1
   0.01691   0.01498   0
   0.01627   0.01434   0
   0.01563   0.01370   0
   0.01500   0.01306   2
   0.01280   0.01087   2
   0.01376   0.01183   2
   0.01212   0.01019   1
   0.00228   0.00035   1
   0.01397   0.01204   1
   0.01721   0.01528   1
   0.01404   0.01211   1
   0.01004   0.00812   1
   0.00875   0.00682   1
   0.00582   0.00390   1
   0.00652   0.00460   1
   0.00253   0.00061   1
   0.00599   0.00408   1
   0.00754   0.00563   1
   0.00349   0.00158   1
   0.00635   0.00445   2
   0.00621   0.00431   2
   0.03522   0.03332   1
   0.00259   0.00069   1
   0.01846   0.01657   1
   0.01469   0.01280   1
   0.00841   0.00653   1
   0.00649   0.00462   1
   0.00151  -0.00037   1
  -0.00144  -0.00331   1
  -0.00448  -0.00634   1
  -0.00413  -0.00598   1
   0.00109  -0.00076   1
  -0.00077  -0.00261   1
  -0.00319  -0.00503   1
  -0.00184  -0.00367   1
  -0.00343  -0.00526   1
  -0.00476  -0.00657   1
  -0.00316  -0.00497   1
  -0.00340  -0.00520   1
  -0.00207  -0.00386   1
   0.00070  -0.00109   1
   0.00271   0.00093   1
   0.00256   0.00078   1
   0.00360   0.00184   1
   0.00469   0.00294   1
   0.00135  -0.00040   1
   0.00466   0.00293   1
   0.00837   0.00664   1
   0.01263   0.01091   1
   0.01415   0.01244   1
   0.00981   0.00812   1
   0.01142   0.00973   1
   0.00945   0.00777   1
   0.00327   0.00161   1
   0.00257   0.00092   1
   0.00352   0.00187   1
   0.00877   0.00714   1
   0.00718   0.00556   1
   0.01299   0.01138   1
   0.01265   0.01106   1
   0.01547   0.01388   1
   0.00940   0.00783   1
   0.00964   0.00808   1
   0.00619   0.00464   1
   0.00082  -0.00072   1
   0.00195   0.00042   1
   0.00369   0.00218   1
   0.00492   0.00342   1
   0.00248   0.00100   1
   0.00031  -0.00116   1
   0.00285   0.00140   1
   0.00882   0.00738   1
   0.00945   0.00803   1
   0.01184   0.01043   1
   0.00830   0.00690   1
   0.01006   0.00868   1
   0.01118   0.00981   1
   0.00458   0.00323   1
   0.00961   0.00827   2
   0.00839   0.00707   2
   0.01344   0.01213   2
   0.01239   0.01110   2
   0.00904   0.00776   2
   0.01326   0.01200   2
   0.01040   0.00916   2
   0.00693   0.00571   2
   0.00931   0.00810   2
   0.00853   0.00734   0
   0.00775   0.00658   0
   0.00697   0.00582   0
   0.00619   0.00506   0
   0.00541   0.00429   2
   0.00979   0.00869   2
   0.01370   0.01262   2
   0.02116   0.02009   2
   0.01779   0.01674   1
   0.02148   0.02045   1
   0.01510   0.01410   1
   0.00345   0.00247   1
   0.00512   0.00415   1
   0.00648   0.00553   1
   0.00384   0.00291   1
   0.00360   0.00269   1
   0.00297   0.00208   1
   0.00123   0.00036   1
   0.00051  -0.00034   1
   0.00182   0.00100   1
  -0.00016  -0.00097   1
  -0.00575  -0.00654   1
  -0.00503  -0.00579   1
  -0.00810  -0.00885   1
  -0.01035  -0.01107   1
  -0.01573  -0.01644   1
  -0.01463  -0.01531   1
  -0.01480  -0.01546   1
  -0.01744  -0.01808   1
  -0.01545  -0.01607   1
  -0.01963  -0.02023   1
  -0.02895  -0.02952   1
  -0.03125  -0.03180   1
  -0.03691  -0.03743   1
  -0.04224  -0.04274   1
  -0.04312  -0.04360   1
  -0.03931  -0.03976   1
  -0.03188  -0.03232   1
  -0.01879  -0.01920   1
  -0.01773  -0.01812   1
  -0.01293  -0.01330   1
  -0.00996  -0.01030   1
  -0.00700  -0.00732   1
  -0.00940  -0.00969   1
  -0.01136  -0.01162   1
  -0.00985  -0.01009   1
  -0.00719  -0.00740   1
  -0.01070  -0.01089   1
  -0.00760  -0.00777   1
  -0.00823  -0.00837   1
  -0.00551  -0.00563   1
   0.00429   0.00419   2
   0.00843   0.00836   2
   0.01525   0.01520   2
   0.02046   0.02044   2
   0.01682   0.01683   2
   0.01487   0.01491   2
   0.00718   0.00723   1
   0.01614   0.01623   1
   0.02063   0.02074   1
   0.01867   0.01881   1
   0.01126   0.01142   1
   0.00356   0.00375   1
  -0.00181  -0.00159   1
  -0.00604  -0.00579   1
  -0.01058  -0.01031   1
  -0.01433  -0.01403   1
  -0.01371  -0.01338   1
  -0.01120  -0.01085   1
  -0.01256  -0.01219   1
  -0.01367  -0.01326   1
  -0.01596  -0.01552   1
  -0.01054  -0.01008   1
  -0.01231  -0.01183   1
  -0.01573  -0.01521   1
  -0.02234  -0.02180   1
  -0.02299  -0.02242   1
  -0.01936  -0.01876   1
  -0.01394  -0.01332   1
  -0.01448  -0.01382   1
  -0.01431  -0.01363   1
  -0.01050  -0.00978   1
  -0.00933  -0.00859   1
  -0.01434  -0.01358   1
  -0.01236  -0.01156   1
  -0.00522  -0.00439   1
   0.00067   0.00153   1
  -0.00256  -0.00168   1
  -0.00640  -0.00548   1
  -0.00571  -0.00477   1
  -0.00427  -0.00330   1
  -0.00143  -0.00043   1
  -0.00517  -0.00414   1
   0.00166   0.00272   1
   0.00112   0.00221   1
   0.00371   0.00483   1
   0.00355   0.00470   1
   0.00694   0.00812   1
   0.00322   0.00442   1
   0.00602   0.00726   1
   0.00750   0.00877   1
   0.01134   0.01263   1
   0.01282   0.01415   1
   0.01341   0.01477   1
   0.01335   0.01474   1
   0.01295   0.01437   1
   0.01581   0.01726   1
   0.01534   0.01682   1
   0.01635   0.01786   1
   0.01223   0.01377   1
   0.00957   0.01114   1
   0.00998   0.01158   1
   0.00943   0.01106   1
   0.00416   0.00582   1
   0.00433   0.00602   1
   0.00241   0.00414   1
   0.00112   0.00288   1
  -0.00193  -0.00014   1
   0.00206   0.00387   1
   0.00298   0.00483   1
   0.00468   0.00655   1
   0.00737   0.00928   1
   0.00742   0.00936   1
   0.00679   0.00876   1
   0.00328   0.00529   1
  -0.00330  -0.00127   1
  -0.00391  -0.00185   1
  -0.00619  -0.00409   1
  -0.00787  -0.00574   1
  -0.00539  -0.00323   1
  -0.00582  -0.00363   1
  -0.00923  -0.00701   1
  -0.00993  -0.00767   1
  -0.00843  -0.00615   1
  -0.01200  -0.00969   1
  -0.01277  -0.01042   1
  -0.01182  -0.00945   1
  -0.01343  -0.01102   1
  -0.01345  -0.01101   1
  -0.00994  -0.00747   1
  -0.00755  -0.00504   1
  -0.00185   0.00069   2
  -0.00319  -0.00063   2
  -0.00749  -0.00489   2
  -0.00805  -0.00542   2
  -0.00827  -0.00561   2
  -0.00478  -0.00209   2
  -0.00343  -0.00071   0
  -0.00208   0.00068   0
  -0.00073   0.00206   0
   0.00062   0.00344   2
  -0.00282   0.00003   2
  -0.00795  -0.00506   2
  -0.00170   0.00121   1
  -0.01425  -0.01130   1
  -0.01985  -0.01687   1
  -0.01480  -0.01179   1
  -0.01218  -0.00913   1
  -0.00924  -0.00616   1
  -0.01169  -0.00858   1
  -0.00918  -0.00605   1
  -0.01183  -0.00866   1
  -0.00927  -0.00607   1
  -0.00609  -0.00286   1
  -0.00556  -0.00230   1
  -0.00742  -0.00412   1
  -0.00335  -0.00002   1
  -0.00991  -0.00655   1
  -0.01049  -0.00710   1
  -0.01098  -0.00756   1
  -0.01068  -0.00722   1
  -0.01128  -0.00780   1
  -0.01249  -0.00897   1
  -0.01054  -0.00700   1
  -0.01015  -0.00657   1
  -0.01226  -0.00865   1
  -0.00587  -0.00223   1
   0.00003   0.00370   1
   0.00353   0.00723   1
   0.01370   0.01744   1
   0.01582   0.01959   1
   0.01413   0.01792   1
   0.01306   0.01689   1
   0.01418   0.01804   1
   0.01272   0.01661   0
   0.01126   0.01519   0
   0.00981   0.01376   0
   0.00835   0.01233   0
   0.00689   0.01091   0
   0.00543   0.00948   1
   0.00663   0.01070   1
   0.00825   0.01236   1
   0.01030   0.01444   1
   0.00951   0.01368   1
   0.01194   0.01614   1
   0.01472   0.01895   1
   0.01294   0.01720   1
   0.01728   0.02157   1
   0.01419   0.01851   1
   0.00942   0.01377   1
   0.00914   0.01353   1
  -0.00351   0.00090   1
   0.00414   0.00858   1
   0.00892   0.01339   1
   0.01121   0.01572   1
   0.01555   0.02009   1
   0.01404   0.01860   1
   0.02066   0.02525   1
   0.02590   0.03052   1
   0.02666   0.03131   1
   0.02713   0.03181   1
   0.01764   0.02235   1
   0.01624   0.02098   1
   0.00998   0.01475   1
   0.00475   0.00955   1
   0.00073   0.00556   1
  -0.00386   0.00100   1
  -0.00832  -0.00344   1
  -0.01110  -0.00618   1
  -0.01347  -0.00852   1
  -0.01959  -0.01462   1
  -0.02258  -0.01758   1
  -0.02744  -0.02241   1
  -0.02788  -0.02281   1
  -0.03080  -0.02571   1
  -0.03562  -0.03050   1
  -0.02368  -0.01853   1
  -0.01749  -0.01231   1
  -0.01525  -0.01005   1
  -0.01194  -0.00671   1
  -0.01015  -0.00489   1
  -0.00965  -0.00437   1
  -0.00630  -0.00098   1
  -0.00667  -0.00132   1
  -0.00851  -0.00314   1
  -0.01177  -0.00637   1
  -0.00842  -0.00299   1
  -0.00807  -0.00262   1
  -0.00863  -0.00315   1
  -0.00430   0.00121   1
  -0.00512   0.00041   1
  -0.00058   0.00498   1
   0.00421   0.00980   1
   0.00517   0.01079   1
   0.00663   0.01228   1
   0.00542   0.01109   1
   0.00302   0.00872   1
   0.00818   0.01391   1
   0.00735   0.01310   1
   0.00255   0.00833   1
  -0.00465   0.00115   1
  -0.01394  -0.00811   1
  -0.01707  -0.01122   1
  -0.02070  -0.01482   1
  -0.02351  -0.01760   1
  -0.02866  -0.02273   1
  -0.03015  -0.02420   1
  -0.03085  -0.02487   1
  -0.03003  -0.02402   1
  -0.02777  -0.02174   1
  -0.03142  -0.02536   1
  -0.02960  -0.02352   1
  -0.02934  -0.02323   1
  -0.02423  -0.01809   1
  -0.02485  -0.01869   1
  -0.02199  -0.01581   1
  -0.01449  -0.00828   1
  -0.00735  -0.00112   1
  -0.00124   0.00501   1
   0.00122   0.00750   1
   0.00261   0.00891   1
  -0.00038   0.00594   1
  -0.00520   0.00115   1
  -0.00118   0.00519   1
  -0.00247   0.00393   1
  -0.00155   0.00487   1
  -0.00227   0.00417   1
  -0.00402   0.00244   1
  -0.00353   0.00296   1
  -0.00855  -0.00204   1
  -0.01422  -0.00768   1
  -0.01307  -0.00651   1
  -0.01254  -0.00596   1
  -0.01492  -0.00832   1
  -0.01425  -0.00763   1
  -0.00899  -0.00234   1
  -0.00236   0.00430   1
  -0.00568   0.00101   1
  -0.00594   0.00077   1
  -0.00366   0.00307   1
  -0.00232   0.00443   1
   0.00281   0.00958   1
  -0.00395   0.00284   1
  -0.00083   0.00598   1
  -0.00227   0.00456   1
  -0.00257   0.00428   1
  -0.00121   0.00567   1
  -0.00386   0.00303   1
  -0.00313   0.00378   1
  -0.00278   0.00416   1
  -0.00318   0.00378   1
  -0.01094  -0.00397   1
  -0.01185  -0.00485   1
  -0.01089  -0.00387   1
  -0.00596   0.00107   1
  -0.00676   0.00029   1
  -0.00792  -0.00085   1
  -0.00603   0.00105   1
  -0.00067   0.00644   1
   0.00341   0.01053   1
   0.00868   0.01582   1
   0.00734   0.01450   1
   0.00815   0.01533   1
   0.00437   0.01157   1
   0.00200   0.00921   1
  -0.00025   0.00698   1
  -0.00346   0.00379   2
  -0.00044   0.00682   2
  -0.00075   0.00654   1
   0.00027   0.00757   1
   0.00457   0.01189   1
   0.00441   0.01174   1
   0.00257   0.00992   1
   0.00483   0.01220   1
   0.00351   0.01090   1
  -0.00236   0.00504   1
  -0.00831  -0.00090   1
  -0.00833  -0.00090   1
  -0.00567   0.00177   1
  -0.00497   0.00249   1
  -0.00275   0.00472   1
  -0.00669   0.00080   1
  -0.00903  -0.00153   1
  -0.01009  -0.00258   1
  -0.01178  -0.00425   1
  -0.01017  -0.00262   1
  -0.01397  -0.00641   1
  -0.01301  -0.00544   1
  -0.01744  -0.00985   1
  -0.02387  -0.01627   1
  -0.02088  -0.01327   1
  -0.02347  -0.01584   1
  -0.02420  -0.01656   1
  -0.02053  -0.01287   1
  -0.02342  -0.01575   1
  -0.02126  -0.01358   1
  -0.02295  -0.01525   1
  -0.02320  -0.01549   1
  -0.02076  -0.01305   1
  -0.01887  -0.01114   1
  -0.01258  -0.00484   1
  -0.01507  -0.00732   1
  -0.01293  -0.00517   1
  -0.01228  -0.00451   1
  -0.01384  -0.00606   1
  -0.00994  -0.00215   1
  -0.00476   0.00304   1
  -0.00774   0.00007   1
  -0.00475   0.00308   1
  -0.00373   0.00410   1
  -0.00635   0.00150   1
  -0.00869  -0.00083   1
  -0.01012  -0.00225   1
  -0.00776   0.00011   1
  -0.00359   0.00429   1
  -0.00108   0.00682   1
  -0.00434   0.00356   1
  -0.00274   0.00517   1
  -0.00473   0.00319   1
  -0.00803  -0.00011   1
  -0.00465   0.00328   1
  -0.01324  -0.00530   1
  -0.01073  -0.00278   1
  -0.00447   0.00349   1
  -0.00771   0.00025   1
  -0.00350   0.00447   2
  -0.01827  -0.01030   1
  -0.01232  -0.00433   1
  -0.00924  -0.00124   1
  -0.00647   0.00153   1
  -0.00831  -0.00031   1
  -0.00963  -0.00162   1
  -0.01043  -0.00241   1
  -0.01076  -0.00273   1
  -0.00653   0.00150   1
  -0.00380   0.00424   1
  -0.00218   0.00586   1
   0.00297   0.01101   1
   0.00514   0.01319   1
   0.00309   0.01115   1
   0.00363   0.01168   1
   0.00552   0.01359   1
   0.00785   0.01592   1
   0.00983   0.01790   1
   0.00605   0.01412   1
   0.00431   0.01239   0
   0.00258   0.01066   0
   0.00084   0.00892   0
  -0.00090   0.00719   0
  -0.00263   0.00546   0
  -0.00437   0.00372   0
  -0.00611   0.00199   1
  -0.00195   0.00614   0
   0.00220   0.01030   1
  -0.00851  -0.00041   1
  -0.01015  -0.00205   1
  -0.01305  -0.00494   1
  -0.01419  -0.00609   1
  -0.01432  -0.00621   1
  -0.01739  -0.00928   1
  -0.02425  -0.01614   1
  -0.03111  -0.02300   0
  -0.03797  -0.02986   0
  -0.04483  -0.03672   0

